On Improving Hotspot Detection Through Synthetic Pattern-Based Database Enhancement

Continuous technology scaling and the introduction of advanced technology nodes in Integrated Circuit (IC) fabrication is constantly exposing new manufacturability issues. One such issue, stemming from complex interaction between design and process, is the problem of design hotspots. Such hotspots are known to vary from design to design and, ideally, should be predicted early and corrected in the design stage itself, as opposed to relying on the foundry to develop process fixes for every hotspot, which would be intractable. In the past, various efforts have been made to address this issue by using a known database of hotspots as the source of information. The majority of these efforts use either Machine Learning (ML) or Pattern Matching (PM) techniques to identify and predict hotspots in new incoming designs. However, almost all of them suffer from high false-alarm rates, mainly because they are oblivious to the root causes of hotspots. In this work, we seek to address this limitation by using a novel database enhancement approach through synthetic pattern generation based on carefully crafted Design of Experiments (DOEs). Effectiveness of the proposed method against the state-of-the-art is evaluated on a 45nm process using industry-standard tools and designs.

==> Figures/ETC_plot_ours_data.csv <==
,ours_hitrate,ours_fprate
C20_g0p01_wb1hotspot_biased,88.618,0.41200000000000003
C7_g0p005_wb0p1hotspot_biased,95.0,1.46
C90_g0p003_wb1hotspot_biased,89.47399999999999,0.7120000000000001
C10_g0p001_wb0p5hotspot_biased,96.33,6.76
C40_g0p01_wb0p05hotspot_biased,83.75,0.332
C10_g0p0005_wb1hotspot_biased,99.61,14.8
C90_g0p0005_wb0p25hotspot_biased,99.115,4.364
C40_g0p001_wb0p8hotspot_biased,99.115,3.432
C20_g0p01_wb0p8hotspot_biased,86.697,0.396
C7_g0p003_wb0p25hotspot_biased,97.704,2.424
C7_g0p005_wb0p8hotspot_biased,96.03299999999999,1.5319999999999998
C30_g0p005_wb0p05hotspot_biased,90.18799999999999,0.6920000000000001
C20_g0p01_wb0p1hotspot_biased,87.914,0.384
C40_g0p001_wb0p1hotspot_biased,94.725,2.904
C90_g0p003_wb0p05hotspot_biased,89.56200000000001,0.7120000000000001
C30_g0p008_wb1hotspot_biased,86.25,0.43200000000000005
C30_g0p008_wb0p25hotspot_biased,86.25,0.452
C30_g0p003_wb0p25hotspot_biased,91.97200000000001,1.212
C90_g0p005_wb0p25hotspot_biased,88.43,0.47600000000000003
C30_g0p01_wb0p8hotspot_biased,85.0,0.32799999999999996
C7_g0p01_wb0p8hotspot_biased,90.397,0.716
C90_g0p008_wb0p05hotspot_biased,85.77,0.392
C40_g0p003_wb0p8hotspot_biased,92.5,1.1
C7_g0p005_wb0p05hotspot_biased,95.825,1.516
C10_g0p0005_wb0p5hotspot_biased,98.78,13.228
C7_g0p008_wb0p25hotspot_biased,93.56700000000001,0.94
C10_g0p003_wb0p5hotspot_biased,97.727,2.208
C20_g0p005_wb0p1hotspot_biased,91.85799999999999,0.8079999999999999
C90_g0p005_wb0p8hotspot_biased,86.23899999999999,0.488
C7_g0p003_wb1hotspot_biased,97.561,2.54
C30_g0p01_wb0p1hotspot_biased,85.833,0.336
C7_g0p01_wb0p1hotspot_biased,90.833,0.7559999999999999
C10_g0p001_wb0p25hotspot_biased,96.101,6.392
C20_g0p005_wb0p8hotspot_biased,93.29299999999999,0.7879999999999999
C90_g0p005_wb0p1hotspot_biased,88.71700000000001,0.5479999999999999
C40_g0p003_wb0p1hotspot_biased,95.796,1.0959999999999999
C40_g0p005_wb0p05hotspot_biased,90.244,0.588
C40_g0p005_wb0p8hotspot_biased,89.979,0.604
C40_g0p008_wb0p25hotspot_biased,87.914,0.41200000000000003
C90_g0p003_wb0p8hotspot_biased,91.463,0.7120000000000001
C20_g0p003_wb0p1hotspot_biased,92.89,1.5
C10_g0p005_wb0p5hotspot_biased,95.40700000000001,1.264
C20_g0p008_wb1hotspot_biased,89.431,0.532
C7_g0p001_wb0p1hotspot_biased,99.336,8.2
C20_g0p008_wb0p05hotspot_biased,92.035,0.616
C20_g0p005_wb0p25hotspot_biased,91.667,0.884
C90_g0p003_wb0p1hotspot_biased,90.18799999999999,0.708
C20_g0p003_wb0p8hotspot_biased,98.23,1.5919999999999999
C40_g0p005_wb0p1hotspot_biased,89.279,0.6
C30_g0p0005_wb1hotspot_biased,98.76,8.696
C7_g0p0005_wb1hotspot_biased,98.542,16.796
C7_g0p001_wb0p8hotspot_biased,98.74700000000001,8.847999999999999
C7_g0p01_wb0p05hotspot_biased,90.18799999999999,0.716
C10_g0p01_wb0p25hotspot_biased,89.167,0.628
C20_g0p001_wb0p1hotspot_biased,97.917,4.28
C90_g0p01_wb0p05hotspot_biased,83.945,0.3
C60_g0p008_wb0p5hotspot_biased,85.595,0.368
C90_g0p001_wb0p8hotspot_biased,93.807,2.148
C10_g0p01_wb0p1hotspot_biased,89.14399999999999,0.584
C30_g0p008_wb0p8hotspot_biased,87.891,0.4
C10_g0p005_wb1hotspot_biased,95.198,1.3
C60_g0p001_wb0p25hotspot_biased,94.037,2.456
C10_g0p001_wb1hotspot_biased,99.415,7.412000000000001
C7_g0p003_wb0p1hotspot_biased,97.727,2.484
C10_g0p01_wb0p8hotspot_biased,91.26,0.56
C60_g0p0005_wb0p5hotspot_biased,98.14,5.784
C20_g0p0005_wb1hotspot_biased,97.24799999999999,9.948
C30_g0p008_wb0p1hotspot_biased,88.1,0.408
C20_g0p001_wb0p8hotspot_biased,98.635,4.796
C20_g0p0005_wb0p05hotspot_biased,99.22,9.544
C20_g0p003_wb0p05hotspot_biased,94.167,1.432
C20_g0p01_wb0p05hotspot_biased,88.821,0.41200000000000003
C90_g0p001_wb0p1hotspot_biased,97.10700000000001,2.2
C40_g0p003_wb0p25hotspot_biased,94.835,1.12
C7_g0p003_wb0p8hotspot_biased,94.495,2.472
C60_g0p003_wb1hotspot_biased,93.182,0.9079999999999999
C30_g0p0005_wb0p25hotspot_biased,98.539,8.092
C20_g0p001_wb1hotspot_biased,99.115,5.04
C10_g0p008_wb0p5hotspot_biased,91.03299999999999,0.784
C20_g0p005_wb1hotspot_biased,92.008,0.8759999999999999
C7_g0p001_wb0p25hotspot_biased,98.74700000000001,8.432
C40_g0p008_wb0p8hotspot_biased,88.63600000000001,0.40399999999999997
C40_g0p0005_wb1hotspot_biased,98.33,7.367999999999999
C90_g0p001_wb0p05hotspot_biased,98.67299999999999,2.112
C40_g0p008_wb0p1hotspot_biased,88.211,0.4
C40_g0p0005_wb0p25hotspot_biased,98.125,6.587999999999999
C10_g0p008_wb0p25hotspot_biased,92.68299999999999,0.728
C7_g0p0005_wb0p5hotspot_biased,99.55799999999999,16.76
C10_g0p005_wb0p05hotspot_biased,94.99,1.236
C30_g0p005_wb0p8hotspot_biased,91.463,0.6679999999999999
C60_g0p01_wb0p8hotspot_biased,85.537,0.36
C10_g0p003_wb0p25hotspot_biased,99.115,2.112
C60_g0p005_wb0p5hotspot_biased,89.634,0.496
C10_g0p008_wb1hotspot_biased,90.596,0.664
C20_g0p0005_wb0p8hotspot_biased,98.125,9.852
C30_g0p0005_wb0p5hotspot_biased,99.61,8.224
C30_g0p001_wb0p25hotspot_biased,95.18299999999999,3.448
C60_g0p01_wb0p1hotspot_biased,85.772,0.35200000000000004
C30_g0p005_wb0p1hotspot_biased,90.208,0.696
C20_g0p0005_wb0p1hotspot_biased,99.336,9.9
C60_g0p01_wb0p25hotspot_biased,85.77,0.376
C7_g0p008_wb0p1hotspot_biased,93.49600000000001,0.856
C90_g0p0005_wb0p8hotspot_biased,98.12100000000001,4.532
C60_g0p008_wb0p25hotspot_biased,86.36399999999999,0.368
C10_g0p0005_wb0p05hotspot_biased,98.74700000000001,13.204
C60_g0p005_wb0p05hotspot_biased,87.68299999999999,0.516
C30_g0p003_wb0p8hotspot_biased,94.154,1.24
C40_g0p003_wb1hotspot_biased,93.319,1.092
C60_g0p003_wb0p5hotspot_biased,92.27600000000001,0.804
C60_g0p0005_wb0p05hotspot_biased,97.96700000000001,5.1080000000000005
C7_g0p008_wb0p8hotspot_biased,94.008,1.068
C90_g0p0005_wb0p1hotspot_biased,97.661,4.204
C90_g0p01_wb1hotspot_biased,85.49,0.424
C30_g0p001_wb1hotspot_biased,95.87200000000001,3.656
C30_g0p003_wb0p1hotspot_biased,93.125,1.224
C60_g0p0005_wb1hotspot_biased,97.917,5.556
C30_g0p005_wb1hotspot_biased,90.64299999999999,0.7040000000000001
C40_g0p01_wb0p1hotspot_biased,85.321,0.332
C20_g0p001_wb0p05hotspot_biased,98.12100000000001,4.504
C20_g0p008_wb0p1hotspot_biased,90.90899999999999,0.544
C90_g0p008_wb0p8hotspot_biased,82.708,0.34
C60_g0p001_wb0p5hotspot_biased,97.154,2.5839999999999996
C30_g0p01_wb0p05hotspot_biased,85.804,0.32
C40_g0p001_wb0p25hotspot_biased,97.764,3.08
C30_g0p001_wb0p8hotspot_biased,97.917,3.484
C40_g0p0005_wb0p5hotspot_biased,96.33,6.6
C40_g0p01_wb0p8hotspot_biased,86.992,0.35600000000000004
C30_g0p001_wb0p1hotspot_biased,97.708,3.2560000000000002
C7_g0p0005_wb0p25hotspot_biased,99.61,15.995999999999999
C90_g0p01_wb0p5hotspot_biased,84.071,0.456
C20_g0p008_wb0p8hotspot_biased,87.844,0.488
C90_g0p008_wb0p1hotspot_biased,85.177,0.46
C60_g0p003_wb0p25hotspot_biased,90.13799999999999,0.748
C7_g0p001_wb0p05hotspot_biased,99.22,8.107999999999999
C30_g0p0005_wb0p05hotspot_biased,95.87200000000001,7.236000000000001
C7_g0p008_wb0p5hotspot_biased,96.01799999999999,1.032
C90_g0p001_wb0p25hotspot_biased,97.286,2.1
C60_g0p003_wb0p1hotspot_biased,91.875,0.836
C90_g0p0005_wb0p5hotspot_biased,97.934,4.624
C40_g0p0005_wb0p05hotspot_biased,97.917,6.4239999999999995
C20_g0p003_wb1hotspot_biased,96.488,1.6480000000000001
C30_g0p003_wb0p5hotspot_biased,93.902,1.192
C10_g0p005_wb0p25hotspot_biased,92.89,1.284
C60_g0p003_wb0p8hotspot_biased,94.469,0.892
C10_g0p008_wb0p05hotspot_biased,90.833,0.76
C10_g0p003_wb0p05hotspot_biased,96.34100000000001,2.04
C40_g0p0005_wb0p8hotspot_biased,98.57700000000001,6.984
C40_g0p01_wb0p5hotspot_biased,85.09200000000001,0.336
C60_g0p008_wb1hotspot_biased,85.321,0.376
C90_g0p01_wb0p8hotspot_biased,85.537,0.38
C20_g0p008_wb0p5hotspot_biased,87.917,0.532
C60_g0p001_wb0p1hotspot_biased,96.458,2.324
C40_g0p0005_wb0p1hotspot_biased,98.33,6.7
C30_g0p001_wb0p05hotspot_biased,97.912,3.532
C60_g0p01_wb0p05hotspot_biased,84.17399999999999,0.3
C90_g0p008_wb0p5hotspot_biased,83.29899999999999,0.37200000000000005
C60_g0p001_wb0p8hotspot_biased,97.704,2.5639999999999996
C30_g0p001_wb0p5hotspot_biased,97.96700000000001,3.708
C90_g0p01_wb0p1hotspot_biased,85.163,0.37200000000000005
C60_g0p005_wb0p25hotspot_biased,87.615,0.508
C10_g0p0005_wb0p25hotspot_biased,97.24799999999999,12.924000000000001
C60_g0p008_wb0p05hotspot_biased,86.94,0.384
C10_g0p008_wb0p1hotspot_biased,90.596,0.6559999999999999
C30_g0p003_wb1hotspot_biased,94.363,1.232
C7_g0p0005_wb0p8hotspot_biased,99.587,17.392
C60_g0p01_wb1hotspot_biased,82.67200000000001,0.336
C10_g0p008_wb0p8hotspot_biased,94.027,0.828
C90_g0p008_wb1hotspot_biased,84.17399999999999,0.34
C60_g0p0005_wb0p25hotspot_biased,99.115,5.5
C40_g0p008_wb0p5hotspot_biased,88.053,0.47600000000000003
C90_g0p0005_wb1hotspot_biased,97.917,4.36
C7_g0p0005_wb0p1hotspot_biased,98.57700000000001,14.568
C40_g0p001_wb1hotspot_biased,95.413,3.1639999999999997
C40_g0p005_wb1hotspot_biased,89.375,0.6
C10_g0p01_wb1hotspot_biased,90.448,0.596
C60_g0p005_wb0p1hotspot_biased,87.5,0.536
C20_g0p001_wb0p25hotspot_biased,95.87200000000001,4.332
C30_g0p0005_wb0p1hotspot_biased,98.374,7.412000000000001
C30_g0p01_wb0p25hotspot_biased,86.009,0.364
C40_g0p001_wb0p05hotspot_biased,97.292,2.748
C30_g0p005_wb0p5hotspot_biased,91.667,0.6679999999999999
C60_g0p01_wb0p5hotspot_biased,85.398,0.428
C60_g0p005_wb0p8hotspot_biased,87.156,0.52
C60_g0p003_wb0p05hotspot_biased,91.649,0.8320000000000001
C7_g0p008_wb1hotspot_biased,92.292,1.0
C20_g0p0005_wb0p5hotspot_biased,98.74700000000001,10.128
C7_g0p0005_wb0p05hotspot_biased,97.477,14.592
C30_g0p0005_wb0p8hotspot_biased,99.336,8.512
C10_g0p005_wb0p1hotspot_biased,93.75,1.204
C20_g0p003_wb0p5hotspot_biased,95.51700000000001,1.56
C90_g0p0005_wb0p05hotspot_biased,97.764,4.1080000000000005
C40_g0p01_wb0p25hotspot_biased,87.195,0.348
C7_g0p001_wb0p5hotspot_biased,98.125,8.264
C90_g0p005_wb1hotspot_biased,88.821,0.48
C40_g0p005_wb0p5hotspot_biased,91.322,0.608
C90_g0p003_wb0p5hotspot_biased,88.073,0.696
C90_g0p001_wb1hotspot_biased,96.74799999999999,2.184
C7_g0p003_wb0p05hotspot_biased,99.115,2.392
C10_g0p005_wb0p8hotspot_biased,94.167,1.268
C30_g0p008_wb0p05hotspot_biased,90.044,0.512
C90_g0p003_wb0p25hotspot_biased,89.792,0.7240000000000001
C30_g0p005_wb0p25hotspot_biased,89.22,0.6559999999999999
C40_g0p008_wb1hotspot_biased,86.43,0.38
C90_g0p008_wb0p25hotspot_biased,85.744,0.4
C10_g0p01_wb0p5hotspot_biased,89.679,0.54
C60_g0p0005_wb0p8hotspot_biased,98.33,5.667999999999999
C20_g0p001_wb0p5hotspot_biased,98.374,4.648
C90_g0p005_wb0p05hotspot_biased,87.719,0.48
C30_g0p003_wb0p05hotspot_biased,94.363,1.188
C60_g0p008_wb0p1hotspot_biased,86.06200000000001,0.444
C7_g0p003_wb0p5hotspot_biased,96.667,2.316
C7_g0p008_wb0p05hotspot_biased,91.743,0.828
C7_g0p005_wb0p25hotspot_biased,96.242,1.516
C60_g0p008_wb0p8hotspot_biased,84.167,0.348
C90_g0p001_wb0p5hotspot_biased,95.833,2.0
C10_g0p001_wb0p05hotspot_biased,98.539,6.72
C30_g0p008_wb0p5hotspot_biased,89.669,0.424
C60_g0p0005_wb0p1hotspot_biased,98.051,5.268
C7_g0p005_wb1hotspot_biased,94.792,1.476
C7_g0p001_wb1hotspot_biased,98.125,8.504
C7_g0p005_wb0p5hotspot_biased,96.03299999999999,1.524
C40_g0p008_wb0p05hotspot_biased,86.46799999999999,0.384
C30_g0p01_wb1hotspot_biased,85.78,0.368
C40_g0p005_wb0p25hotspot_biased,92.035,0.68
C20_g0p005_wb0p05hotspot_biased,94.008,0.904
C20_g0p008_wb0p25hotspot_biased,88.935,0.516
C10_g0p001_wb0p1hotspot_biased,97.917,6.4479999999999995
C7_g0p01_wb0p25hotspot_biased,90.18799999999999,0.72
C10_g0p01_wb0p05hotspot_biased,92.478,0.648
C10_g0p001_wb0p8hotspot_biased,98.57700000000001,7.047999999999999
C40_g0p001_wb0p5hotspot_biased,97.271,3.0639999999999996
C20_g0p01_wb0p5hotspot_biased,85.833,0.4
C7_g0p01_wb1hotspot_biased,90.625,0.8
C90_g0p01_wb0p25hotspot_biased,84.211,0.38
C40_g0p01_wb1hotspot_biased,86.55,0.37200000000000005
C20_g0p005_wb0p5hotspot_biased,90.82600000000001,0.7959999999999999
C10_g0p003_wb0p1hotspot_biased,96.101,2.06
C60_g0p005_wb1hotspot_biased,89.431,0.504
C60_g0p001_wb1hotspot_biased,96.667,2.412
C60_g0p001_wb0p05hotspot_biased,97.286,2.444
C10_g0p0005_wb0p1hotspot_biased,98.333,12.975999999999999
C20_g0p0005_wb0p25hotspot_biased,98.554,9.932
C20_g0p003_wb0p25hotspot_biased,95.12200000000001,1.484
C20_g0p01_wb0p25hotspot_biased,87.056,0.392
C30_g0p01_wb0p5hotspot_biased,85.38600000000001,0.32799999999999996
C7_g0p01_wb0p5hotspot_biased,90.833,0.784
C40_g0p003_wb0p5hotspot_biased,93.319,1.024
C10_g0p0005_wb0p8hotspot_biased,98.984,13.607999999999999
C10_g0p003_wb0p8hotspot_biased,97.286,2.072
C40_g0p003_wb0p05hotspot_biased,92.398,1.056
C90_g0p005_wb0p5hotspot_biased,86.667,0.452
C10_g0p003_wb1hotspot_biased,95.833,2.016
C10_g0p003_wb0p1non_hotspot_biased,96.681,1.344
C20_g0p005_wb0p5non_hotspot_biased,83.943,0.364
C7_g0p005_wb0p8non_hotspot_biased,73.673,0.40399999999999997
C30_g0p01_wb1non_hotspot_biased,80.488,0.424
C90_g0p01_wb0p25non_hotspot_biased,84.09100000000001,0.508
C40_g0p0005_wb0p1non_hotspot_biased,98.23,4.04
C30_g0p001_wb0p05non_hotspot_biased,98.23,2.7319999999999998
C20_g0p01_wb0p1non_hotspot_biased,84.167,0.32799999999999996
C10_g0p003_wb0p8non_hotspot_biased,75.574,0.48
C7_g0p005_wb0p1non_hotspot_biased,91.055,0.852
C90_g0p005_wb0p5non_hotspot_biased,80.585,0.47200000000000003
C40_g0p003_wb0p5non_hotspot_biased,83.626,0.428
C40_g0p0005_wb0p8non_hotspot_biased,80.376,1.016
C10_g0p0005_wb1non_hotspot_biased,73.958,1.504
C20_g0p01_wb0p8non_hotspot_biased,80.046,0.368
C20_g0p01_wb0p25non_hotspot_biased,82.881,0.332
C10_g0p003_wb0p05non_hotspot_biased,95.51700000000001,1.62
C10_g0p008_wb0p05non_hotspot_biased,91.116,0.58
C10_g0p001_wb0p1non_hotspot_biased,96.95100000000001,3.7239999999999998
C10_g0p0005_wb0p05non_hotspot_biased,98.635,9.728
C10_g0p005_wb0p25non_hotspot_biased,86.46799999999999,0.484
C30_g0p01_wb0p1non_hotspot_biased,85.882,0.4
C40_g0p008_wb1non_hotspot_biased,80.081,0.44799999999999995
C40_g0p01_wb1non_hotspot_biased,80.312,0.504
C90_g0p005_wb1non_hotspot_biased,79.817,0.512
C90_g0p0005_wb0p5non_hotspot_biased,81.28699999999999,0.932
C90_g0p001_wb1non_hotspot_biased,75.417,0.42
C30_g0p01_wb0p8non_hotspot_biased,80.046,0.436
C40_g0p001_wb0p5non_hotspot_biased,80.046,0.6759999999999999
C7_g0p01_wb1non_hotspot_biased,75.365,0.324
C90_g0p001_wb0p25non_hotspot_biased,92.355,0.8320000000000001
C10_g0p01_wb0p05non_hotspot_biased,87.615,0.40399999999999997
C60_g0p0005_wb0p05non_hotspot_biased,97.5,3.628
C10_g0p001_wb0p8non_hotspot_biased,78.306,0.9440000000000001
C30_g0p0005_wb0p8non_hotspot_biased,78.363,1.0959999999999999
C7_g0p0005_wb0p05non_hotspot_biased,98.89399999999999,11.296
C20_g0p0005_wb0p5non_hotspot_biased,81.961,1.976
C7_g0p005_wb0p25non_hotspot_biased,89.431,0.612
C60_g0p003_wb0p05non_hotspot_biased,88.935,0.688
C10_g0p003_wb1non_hotspot_biased,74.583,0.344
C7_g0p008_wb0p05non_hotspot_biased,92.54899999999999,0.76
C20_g0p001_wb0p5non_hotspot_biased,82.025,1.048
C7_g0p001_wb0p8non_hotspot_biased,78.252,1.056
C7_g0p01_wb0p05non_hotspot_biased,90.854,0.536
C60_g0p008_wb0p1non_hotspot_biased,84.959,0.392
C30_g0p0005_wb1non_hotspot_biased,74.115,0.884
C7_g0p01_wb0p5non_hotspot_biased,83.05799999999999,0.34
C60_g0p005_wb1non_hotspot_biased,78.542,0.532
C30_g0p0005_wb0p1non_hotspot_biased,97.708,4.356
C40_g0p001_wb0p05non_hotspot_biased,97.059,2.488
C60_g0p001_wb1non_hotspot_biased,76.423,0.508
C20_g0p001_wb0p25non_hotspot_biased,90.265,1.64
C30_g0p008_wb0p5non_hotspot_biased,84.071,0.48
C7_g0p001_wb0p1non_hotspot_biased,96.491,4.592
C90_g0p001_wb0p5non_hotspot_biased,82.353,0.604
C60_g0p008_wb0p8non_hotspot_biased,82.43799999999999,0.564
C30_g0p0005_wb0p25non_hotspot_biased,85.55,2.648
C10_g0p01_wb0p8non_hotspot_biased,79.545,0.376
C20_g0p0005_wb1non_hotspot_biased,73.958,1.112
C40_g0p01_wb0p25non_hotspot_biased,80.417,0.42
C7_g0p003_wb0p8non_hotspot_biased,76.458,0.508
C20_g0p003_wb0p5non_hotspot_biased,84.118,0.48
C10_g0p005_wb0p1non_hotspot_biased,90.833,0.7759999999999999
C7_g0p001_wb1non_hotspot_biased,78.079,0.968
C40_g0p0005_wb0p25non_hotspot_biased,87.603,2.376
C10_g0p01_wb0p1non_hotspot_biased,88.008,0.408
C7_g0p005_wb1non_hotspot_biased,73.967,0.348
C60_g0p008_wb0p05non_hotspot_biased,83.945,0.308
C90_g0p003_wb0p5non_hotspot_biased,82.846,0.452
C7_g0p003_wb0p05non_hotspot_biased,98.23,1.916
C7_g0p003_wb0p1non_hotspot_biased,96.488,1.6440000000000001
C10_g0p005_wb0p8non_hotspot_biased,75.634,0.368
C60_g0p005_wb0p25non_hotspot_biased,85.537,0.436
C40_g0p005_wb0p5non_hotspot_biased,82.463,0.436
C60_g0p01_wb1non_hotspot_biased,80.89399999999999,0.5
C30_g0p01_wb0p25non_hotspot_biased,81.42,0.336
C10_g0p001_wb0p05non_hotspot_biased,95.413,4.5280000000000005
C60_g0p0005_wb0p1non_hotspot_biased,94.266,2.892
C60_g0p005_wb0p1non_hotspot_biased,86.06200000000001,0.452
C20_g0p0005_wb0p05non_hotspot_biased,98.051,7.072
C60_g0p008_wb1non_hotspot_biased,80.98,0.68
C90_g0p005_wb0p05non_hotspot_biased,85.321,0.43200000000000005
C30_g0p003_wb0p05non_hotspot_biased,91.85799999999999,0.9079999999999999
C60_g0p005_wb0p8non_hotspot_biased,79.749,0.47200000000000003
C90_g0p008_wb0p25non_hotspot_biased,84.956,0.5720000000000001
C40_g0p0005_wb1non_hotspot_biased,74.792,0.784
C60_g0p0005_wb0p8non_hotspot_biased,76.10600000000001,0.7959999999999999
C30_g0p005_wb0p5non_hotspot_biased,84.51,0.47200000000000003
C7_g0p0005_wb0p8non_hotspot_biased,77.5,2.34
C90_g0p003_wb0p25non_hotspot_biased,85.569,0.48
C60_g0p01_wb0p1non_hotspot_biased,81.211,0.348
C30_g0p005_wb0p25non_hotspot_biased,86.57,0.44799999999999995
C30_g0p008_wb0p05non_hotspot_biased,85.78,0.368
C20_g0p003_wb1non_hotspot_biased,73.85300000000001,0.32
C10_g0p008_wb0p1non_hotspot_biased,88.1,0.516
C10_g0p01_wb1non_hotspot_biased,77.45100000000001,0.436
C7_g0p0005_wb0p1non_hotspot_biased,91.529,9.124
C7_g0p008_wb1non_hotspot_biased,72.125,0.316
C60_g0p01_wb0p8non_hotspot_biased,80.275,0.532
C40_g0p008_wb0p5non_hotspot_biased,84.50399999999999,0.44799999999999995
C10_g0p008_wb0p8non_hotspot_biased,77.982,0.29600000000000004
C7_g0p008_wb0p8non_hotspot_biased,79.065,0.3
C20_g0p008_wb0p5non_hotspot_biased,80.208,0.42
C60_g0p001_wb0p1non_hotspot_biased,95.49,1.736
C40_g0p003_wb0p05non_hotspot_biased,91.25,0.804
C10_g0p0005_wb0p8non_hotspot_biased,80.585,2.1319999999999997
C60_g0p0005_wb1non_hotspot_biased,75.625,0.688
C20_g0p003_wb0p25non_hotspot_biased,90.90899999999999,0.616
C60_g0p001_wb0p05non_hotspot_biased,96.90100000000001,2.12
C30_g0p001_wb0p5non_hotspot_biased,81.667,0.872
C10_g0p0005_wb0p1non_hotspot_biased,95.354,7.856
C60_g0p01_wb0p05non_hotspot_biased,82.046,0.332
C7_g0p008_wb0p1non_hotspot_biased,89.14399999999999,0.5760000000000001
C60_g0p001_wb0p8non_hotspot_biased,75.688,0.49200000000000005
C90_g0p008_wb0p5non_hotspot_biased,84.09100000000001,0.58
C40_g0p001_wb1non_hotspot_biased,74.464,0.48
C40_g0p01_wb0p8non_hotspot_biased,81.301,0.46
C60_g0p003_wb0p1non_hotspot_biased,88.125,0.584
C40_g0p005_wb1non_hotspot_biased,78.899,0.4
C90_g0p008_wb1non_hotspot_biased,78.706,0.568
C90_g0p0005_wb0p25non_hotspot_biased,91.26,1.604
C90_g0p01_wb0p5non_hotspot_biased,80.78399999999999,0.652
C7_g0p001_wb0p05non_hotspot_biased,97.764,5.66
C20_g0p008_wb0p25non_hotspot_biased,83.507,0.36
C60_g0p003_wb0p8non_hotspot_biased,81.092,0.42
C30_g0p003_wb1non_hotspot_biased,74.854,0.37200000000000005
C30_g0p003_wb0p5non_hotspot_biased,84.404,0.40399999999999997
C20_g0p005_wb0p05non_hotspot_biased,90.397,0.6679999999999999
C40_g0p01_wb0p1non_hotspot_biased,82.046,0.324
C40_g0p005_wb0p25non_hotspot_biased,86.471,0.484
C40_g0p008_wb0p05non_hotspot_biased,87.195,0.37200000000000005
C30_g0p01_wb0p05non_hotspot_biased,86.36399999999999,0.348
C30_g0p001_wb0p8non_hotspot_biased,75.917,0.532
C20_g0p008_wb0p1non_hotspot_biased,87.45100000000001,0.444
C60_g0p001_wb0p5non_hotspot_biased,80.833,0.7040000000000001
C90_g0p008_wb0p8non_hotspot_biased,80.196,0.708
C10_g0p001_wb0p25non_hotspot_biased,85.965,2.3280000000000003
C10_g0p008_wb1non_hotspot_biased,79.268,0.32799999999999996
C20_g0p008_wb0p8non_hotspot_biased,80.96300000000001,0.332
C7_g0p008_wb0p5non_hotspot_biased,81.881,0.272
C90_g0p008_wb0p1non_hotspot_biased,83.236,0.424
C20_g0p0005_wb0p25non_hotspot_biased,87.81,3.392
C30_g0p001_wb0p1non_hotspot_biased,97.521,2.244
C10_g0p0005_wb0p5non_hotspot_biased,82.54899999999999,2.952
C90_g0p01_wb1non_hotspot_biased,82.135,0.644
C90_g0p008_wb0p05non_hotspot_biased,84.553,0.38799999999999996
C30_g0p003_wb0p25non_hotspot_biased,87.5,0.596
C90_g0p005_wb0p25non_hotspot_biased,83.821,0.496
C60_g0p003_wb0p5non_hotspot_biased,83.74,0.44
C30_g0p008_wb0p25non_hotspot_biased,83.821,0.392
C30_g0p003_wb0p8non_hotspot_biased,80.89399999999999,0.41600000000000004
C30_g0p005_wb0p05non_hotspot_biased,88.304,0.544
C90_g0p003_wb0p05non_hotspot_biased,88.333,0.588
C90_g0p01_wb0p1non_hotspot_biased,83.62799999999999,0.484
C30_g0p003_wb0p1non_hotspot_biased,90.18799999999999,0.7879999999999999
C40_g0p01_wb0p5non_hotspot_biased,81.422,0.424
C20_g0p001_wb1non_hotspot_biased,75.625,0.632
C20_g0p005_wb1non_hotspot_biased,76.10600000000001,0.40399999999999997
C90_g0p01_wb0p8non_hotspot_biased,82.301,0.5479999999999999
C90_g0p0005_wb1non_hotspot_biased,77.273,0.5920000000000001
C40_g0p003_wb0p25non_hotspot_biased,88.618,0.552
C20_g0p003_wb0p05non_hotspot_biased,93.177,1.148
C60_g0p005_wb0p5non_hotspot_biased,83.333,0.532
C60_g0p0005_wb0p5non_hotspot_biased,81.28699999999999,1.168
C30_g0p005_wb0p8non_hotspot_biased,79.958,0.41600000000000004
C60_g0p01_wb0p25non_hotspot_biased,81.002,0.368
C60_g0p001_wb0p25non_hotspot_biased,90.397,0.98
C30_g0p005_wb0p1non_hotspot_biased,90.044,0.536
C30_g0p001_wb1non_hotspot_biased,75.813,0.5720000000000001
C30_g0p005_wb1non_hotspot_biased,77.917,0.428
C60_g0p01_wb0p5non_hotspot_biased,79.583,0.504
C7_g0p001_wb0p25non_hotspot_biased,85.619,2.864
C40_g0p008_wb0p8non_hotspot_biased,81.765,0.564
C10_g0p008_wb0p5non_hotspot_biased,82.083,0.368
C90_g0p0005_wb0p05non_hotspot_biased,96.667,2.86
C7_g0p0005_wb0p5non_hotspot_biased,86.01299999999999,3.6519999999999997
C40_g0p003_wb1non_hotspot_biased,76.86,0.38
C20_g0p005_wb0p25non_hotspot_biased,86.927,0.4
C20_g0p008_wb0p05non_hotspot_biased,89.669,0.42
C40_g0p008_wb0p25non_hotspot_biased,83.62799999999999,0.47200000000000003
C40_g0p005_wb0p05non_hotspot_biased,90.044,0.544
C40_g0p008_wb0p1non_hotspot_biased,86.355,0.38
C20_g0p0005_wb0p1non_hotspot_biased,98.009,5.732
C30_g0p001_wb0p25non_hotspot_biased,91.85799999999999,1.52
C7_g0p01_wb0p1non_hotspot_biased,87.719,0.396
C30_g0p008_wb0p8non_hotspot_biased,83.264,0.456
C20_g0p001_wb0p1non_hotspot_biased,96.101,2.6
C90_g0p01_wb0p05non_hotspot_biased,84.706,0.484
C90_g0p001_wb0p8non_hotspot_biased,76.2,0.54
C60_g0p008_wb0p5non_hotspot_biased,83.62799999999999,0.58
C30_g0p0005_wb0p5non_hotspot_biased,83.537,1.632
C20_g0p0005_wb0p8non_hotspot_biased,81.002,1.5319999999999998
C7_g0p001_wb0p5non_hotspot_biased,83.264,1.712
C20_g0p001_wb0p8non_hotspot_biased,79.02,0.6920000000000001
C20_g0p01_wb0p05non_hotspot_biased,85.595,0.324
C90_g0p001_wb0p1non_hotspot_biased,94.363,1.364
C10_g0p003_wb0p25non_hotspot_biased,91.736,0.812
C7_g0p01_wb0p8non_hotspot_biased,75.885,0.376
C30_g0p008_wb0p1non_hotspot_biased,86.585,0.35200000000000004
C10_g0p005_wb0p05non_hotspot_biased,93.319,0.932
C10_g0p0005_wb0p25non_hotspot_biased,88.223,5.112
C10_g0p008_wb0p25non_hotspot_biased,85.804,0.396
C30_g0p008_wb1non_hotspot_biased,80.196,0.54
C90_g0p003_wb0p8non_hotspot_biased,81.858,0.512
C10_g0p005_wb0p5non_hotspot_biased,84.146,0.4
C20_g0p003_wb0p1non_hotspot_biased,94.912,0.948
C40_g0p005_wb0p8non_hotspot_biased,79.375,0.47600000000000003
C60_g0p0005_wb0p25non_hotspot_biased,89.837,1.956
C90_g0p001_wb0p05non_hotspot_biased,95.882,1.712
C10_g0p01_wb0p25non_hotspot_biased,84.795,0.32799999999999996
C10_g0p01_wb0p5non_hotspot_biased,82.301,0.396
C40_g0p005_wb0p1non_hotspot_biased,88.223,0.456
C90_g0p003_wb1non_hotspot_biased,82.23100000000001,0.46799999999999997
C90_g0p003_wb0p1non_hotspot_biased,87.385,0.528
C20_g0p003_wb0p8non_hotspot_biased,75.833,0.37200000000000005
C7_g0p003_wb0p5non_hotspot_biased,80.585,0.66
C7_g0p008_wb0p25non_hotspot_biased,86.875,0.41600000000000004
C20_g0p005_wb0p1non_hotspot_biased,88.125,0.5760000000000001
C10_g0p003_wb0p5non_hotspot_biased,80.0,0.536
C60_g0p003_wb0p25non_hotspot_biased,86.697,0.44
C90_g0p005_wb0p8non_hotspot_biased,78.958,0.58
C40_g0p003_wb0p8non_hotspot_biased,78.76100000000001,0.44799999999999995
C7_g0p005_wb0p05non_hotspot_biased,93.125,1.1640000000000001
C60_g0p003_wb1non_hotspot_biased,77.876,0.46799999999999997
C7_g0p0005_wb0p25non_hotspot_biased,87.135,5.763999999999999
C40_g0p0005_wb0p5non_hotspot_biased,81.765,1.46
C20_g0p01_wb1non_hotspot_biased,77.66199999999999,0.42
C20_g0p01_wb0p5non_hotspot_biased,78.75,0.41600000000000004
C7_g0p01_wb0p25non_hotspot_biased,86.28299999999999,0.384
C40_g0p001_wb0p25non_hotspot_biased,91.667,1.256
C40_g0p003_wb0p1non_hotspot_biased,88.53200000000001,0.612
C10_g0p005_wb1non_hotspot_biased,71.46,0.364
C10_g0p001_wb1non_hotspot_biased,77.843,0.7040000000000001
C7_g0p005_wb0p5non_hotspot_biased,81.092,0.396
C20_g0p005_wb0p8non_hotspot_biased,80.702,0.364
C90_g0p005_wb0p1non_hotspot_biased,85.772,0.41600000000000004
C20_g0p001_wb0p05non_hotspot_biased,96.74799999999999,3.16
C30_g0p01_wb0p5non_hotspot_biased,79.583,0.44
C7_g0p003_wb1non_hotspot_biased,73.624,0.384
C40_g0p01_wb0p05non_hotspot_biased,83.945,0.28
C30_g0p0005_wb0p05non_hotspot_biased,97.704,5.76
C7_g0p0005_wb1non_hotspot_biased,74.541,1.7719999999999998
C40_g0p001_wb0p8non_hotspot_biased,77.846,0.612
C10_g0p001_wb0p5non_hotspot_biased,81.416,1.3840000000000001
C90_g0p0005_wb0p1non_hotspot_biased,94.037,2.5
C40_g0p0005_wb0p05non_hotspot_biased,97.46600000000001,4.72
C40_g0p001_wb0p1non_hotspot_biased,96.242,1.976
C60_g0p005_wb0p05non_hotspot_biased,87.524,0.452
C7_g0p003_wb0p25non_hotspot_biased,90.196,1.02
C90_g0p0005_wb0p8non_hotspot_biased,75.221,0.696
C20_g0p008_wb1non_hotspot_biased,78.862,0.4
C60_g0p008_wb0p25non_hotspot_biased,82.066,0.444
C30_g0p005_wb0p0no_bias,90.18799999999999,0.688
C60_g0p01_wb0p0no_bias,82.708,0.32
C40_g0p008_wb0p0no_bias,88.211,0.38799999999999996
C90_g0p008_wb0p0no_bias,85.569,0.396
C30_g0p001_wb0p0no_bias,97.912,3.512
C7_g0p008_wb0p0no_bias,93.29299999999999,0.852
C20_g0p008_wb0p0no_bias,92.257,0.62
C30_g0p003_wb0p0no_bias,94.363,1.1840000000000002
C40_g0p01_wb0p0no_bias,83.542,0.32799999999999996
C20_g0p0005_wb0p0no_bias,98.554,9.564
C20_g0p01_wb0p0no_bias,87.255,0.44
C40_g0p003_wb0p0no_bias,93.52799999999999,0.9840000000000001
C90_g0p005_wb0p0no_bias,86.697,0.44
C7_g0p005_wb0p0no_bias,92.89,1.544
C20_g0p005_wb0p0no_bias,91.228,0.8640000000000001
C30_g0p01_wb0p0no_bias,86.01299999999999,0.32
C40_g0p001_wb0p0no_bias,97.292,2.7439999999999998
C90_g0p001_wb0p0no_bias,95.417,1.96
C30_g0p008_wb0p0no_bias,87.68299999999999,0.408
C20_g0p001_wb0p0no_bias,97.764,4.348
C7_g0p001_wb0p0no_bias,97.917,7.68
C40_g0p005_wb0p0no_bias,87.844,0.58
C90_g0p003_wb0p0no_bias,89.56200000000001,0.708
C90_g0p0005_wb0p0no_bias,97.46600000000001,4.1160000000000005
C20_g0p003_wb0p0no_bias,92.89,1.4880000000000002
C10_g0p01_wb0p0no_bias,90.854,0.56
C7_g0p003_wb0p0no_bias,97.495,2.36
C40_g0p0005_wb0p0no_bias,98.33,6.68
C60_g0p008_wb0p0no_bias,86.863,0.428
C10_g0p005_wb0p0no_bias,92.89,1.256
C30_g0p0005_wb0p0no_bias,97.917,7.3839999999999995
C10_g0p003_wb0p0no_bias,96.868,1.976
C10_g0p001_wb0p0no_bias,97.917,6.388
C60_g0p0005_wb0p0no_bias,98.12100000000001,5.072
C7_g0p01_wb0p0no_bias,92.27600000000001,0.7240000000000001
C60_g0p001_wb0p0no_bias,98.89399999999999,2.516
C90_g0p01_wb0p0no_bias,84.292,0.44799999999999995
C60_g0p003_wb0p0no_bias,90.25299999999999,0.8440000000000001
C10_g0p0005_wb0p0no_bias,97.24799999999999,12.356
C60_g0p005_wb0p0no_bias,90.083,0.504
C7_g0p0005_wb0p0no_bias,97.477,14.292
C10_g0p008_wb0p0no_bias,92.48,0.732


==> Figures/ETC_plot_sota_data.csv <==
,sota_hitrate,sota_fprate
C4_g0p001_wb0p25hotspot_biased,94.714,7.524
C1_g0p0005_wb0p25hotspot_biased,94.49,13.448
C1_g0p003_wb1hotspot_biased,97.34700000000001,7.627999999999999
C1_g0p0005_wb0p1hotspot_biased,93.535,12.036
C10_g0p001_wb1hotspot_biased,97.04,7.024
C8_g0p01_wb1hotspot_biased,88.095,0.9440000000000001
C8_g0p005_wb0p8hotspot_biased,95.323,1.756
C10_g0p005_wb1hotspot_biased,94.85,1.42
C6_g0p01_wb0p1hotspot_biased,89.412,1.032
C6_g0p003_wb0p5hotspot_biased,94.055,3.54
C2_g0p008_wb0p5hotspot_biased,96.514,3.12
C8_g0p005_wb0p1hotspot_biased,90.234,1.568
C6_g0p008_wb0p05hotspot_biased,93.46,1.412
C6_g0p01_wb0p8hotspot_biased,92.473,1.1440000000000001
C4_g0p0005_wb0p5hotspot_biased,94.105,10.944
C6_g0p005_wb0p25hotspot_biased,95.178,2.116
C1_g0p0005_wb0p8hotspot_biased,95.0,15.895999999999999
C6_g0p003_wb0p05hotspot_biased,95.602,3.272
C6_g0p003_wb1hotspot_biased,97.854,3.4360000000000004
C4_g0p005_wb0p5hotspot_biased,95.075,2.824
C0p5_g0p0005_wb0p05hotspot_biased,85.745,12.388
C8_g0p01_wb0p1hotspot_biased,87.785,0.816
C4_g0p01_wb0p25hotspot_biased,92.698,1.3519999999999999
C6_g0p001_wb0p5hotspot_biased,94.624,7.532
C10_g0p01_wb0p5hotspot_biased,87.866,0.8240000000000001
C2_g0p008_wb1hotspot_biased,94.96700000000001,3.1439999999999997
C8_g0p01_wb0p8hotspot_biased,88.816,0.7240000000000001
C8_g0p001_wb0p8hotspot_biased,93.971,7.108
C0p5_g0p008_wb0p8hotspot_biased,93.971,5.82
C8_g0p01_wb0p05hotspot_biased,90.02,0.872
C4_g0p003_wb0p5hotspot_biased,96.17,4.316
C0p5_g0p01_wb0p5hotspot_biased,95.789,5.484
C8_g0p0005_wb1hotspot_biased,96.735,10.124
C1_g0p01_wb0p5hotspot_biased,96.281,3.9360000000000004
C1_g0p001_wb0p05hotspot_biased,95.609,10.288
C10_g0p003_wb0p05hotspot_biased,91.322,2.1319999999999997
C8_g0p001_wb0p1hotspot_biased,94.831,5.92
C0p5_g0p008_wb0p1hotspot_biased,93.837,5.204
C0p5_g0p003_wb0p25hotspot_biased,92.20200000000001,8.132
C8_g0p005_wb0p05hotspot_biased,91.79299999999999,1.564
C6_g0p0005_wb0p25hotspot_biased,93.34899999999999,8.58
C8_g0p008_wb0p25hotspot_biased,91.85,1.0759999999999998
C2_g0p01_wb1hotspot_biased,95.609,2.464
C2_g0p0005_wb0p5hotspot_biased,94.0,12.948
C8_g0p003_wb0p25hotspot_biased,95.29700000000001,2.884
C4_g0p001_wb0p5hotspot_biased,95.789,8.38
C8_g0p003_wb0p8hotspot_biased,95.931,3.052
C6_g0p01_wb0p25hotspot_biased,89.823,1.012
C6_g0p0005_wb1hotspot_biased,95.133,11.952
C10_g0p005_wb0p25hotspot_biased,93.87799999999999,1.296
C0p5_g0p008_wb0p25hotspot_biased,96.2,5.356
C1_g0p008_wb0p5hotspot_biased,94.45700000000001,4.6160000000000005
C10_g0p008_wb0p05hotspot_biased,89.574,0.9079999999999999
C10_g0p008_wb0p1hotspot_biased,92.79799999999999,1.04
C0p5_g0p005_wb0p05hotspot_biased,92.402,6.007999999999999
C8_g0p003_wb0p1hotspot_biased,96.01700000000001,2.888
C2_g0p001_wb0p25hotspot_biased,94.759,8.924
C10_g0p008_wb0p8hotspot_biased,92.111,0.872
C8_g0p003_wb1hotspot_biased,95.38799999999999,2.988
C6_g0p005_wb0p5hotspot_biased,95.417,1.96
C10_g0p0005_wb0p25hotspot_biased,93.501,8.172
C4_g0p003_wb1hotspot_biased,96.35600000000001,4.1
C0p5_g0p005_wb0p8hotspot_biased,95.931,7.507999999999999
C10_g0p0005_wb0p8hotspot_biased,95.931,9.632
C0p5_g0p005_wb0p1hotspot_biased,94.759,6.16
C4_g0p003_wb0p25hotspot_biased,95.446,4.288
C0p5_g0p003_wb1hotspot_biased,95.575,10.62
C2_g0p001_wb0p5hotspot_biased,95.022,9.832
C10_g0p0005_wb0p1hotspot_biased,96.296,7.808
C2_g0p01_wb0p5hotspot_biased,92.87200000000001,2.42
C10_g0p01_wb1hotspot_biased,87.98299999999999,0.812
C4_g0p008_wb0p25hotspot_biased,92.37100000000001,1.8519999999999999
C10_g0p005_wb0p1hotspot_biased,93.535,1.452
C4_g0p01_wb0p8hotspot_biased,89.84100000000001,1.3559999999999999
C4_g0p005_wb0p05hotspot_biased,94.68299999999999,2.412
C1_g0p005_wb0p5hotspot_biased,94.105,5.4639999999999995
C6_g0p001_wb0p05hotspot_biased,93.83,6.06
C1_g0p01_wb0p25hotspot_biased,94.69,3.68
C4_g0p01_wb0p1hotspot_biased,94.685,1.432
C2_g0p003_wb0p5hotspot_biased,95.072,5.5920000000000005
C6_g0p008_wb0p5hotspot_biased,91.00399999999999,1.3880000000000001
C10_g0p005_wb0p8hotspot_biased,90.12899999999999,1.4040000000000001
C10_g0p003_wb0p1hotspot_biased,94.60600000000001,2.44
C0p5_g0p001_wb0p25hotspot_biased,95.575,12.844000000000001
C1_g0p003_wb0p5hotspot_biased,95.931,7.232
C10_g0p001_wb0p05hotspot_biased,92.641,5.276
C1_g0p003_wb0p05hotspot_biased,95.09200000000001,5.8
C0p5_g0p001_wb0p8hotspot_biased,96.774,16.544
C8_g0p008_wb0p8hotspot_biased,91.213,1.0759999999999998
C0p5_g0p01_wb0p05hotspot_biased,93.206,4.82
C2_g0p01_wb0p25hotspot_biased,95.2,2.2680000000000002
C10_g0p008_wb1hotspot_biased,91.82,0.852
C4_g0p0005_wb1hotspot_biased,97.04,13.212
C2_g0p008_wb0p25hotspot_biased,96.01799999999999,2.92
C2_g0p005_wb0p5hotspot_biased,95.935,4.092
C2_g0p0005_wb0p05hotspot_biased,92.402,10.616
C10_g0p003_wb0p8hotspot_biased,94.469,2.512
C2_g0p005_wb0p05hotspot_biased,94.572,4.0760000000000005
C0p5_g0p0005_wb0p5hotspot_biased,95.10600000000001,16.192
C0p5_g0p001_wb0p1hotspot_biased,91.176,11.304
C8_g0p008_wb0p1hotspot_biased,91.579,1.124
C4_g0p0005_wb0p25hotspot_biased,93.375,10.152000000000001
C1_g0p001_wb0p5hotspot_biased,93.98299999999999,12.572000000000001
C10_g0p001_wb0p1hotspot_biased,93.898,5.696000000000001
C8_g0p0005_wb0p25hotspot_biased,94.04,8.408
C6_g0p0005_wb0p1hotspot_biased,93.333,8.088
C2_g0p003_wb0p25hotspot_biased,94.09200000000001,5.444
C4_g0p008_wb0p5hotspot_biased,91.286,1.672
C8_g0p0005_wb0p5hotspot_biased,94.861,9.604
C0p5_g0p003_wb0p8hotspot_biased,95.322,9.44
C10_g0p01_wb0p05hotspot_biased,89.45100000000001,0.84
C10_g0p001_wb0p8hotspot_biased,95.02,6.5760000000000005
C8_g0p001_wb0p25hotspot_biased,96.2,6.303999999999999
C1_g0p008_wb0p05hotspot_biased,92.85700000000001,3.6519999999999997
C2_g0p005_wb1hotspot_biased,97.566,4.34
C0p5_g0p01_wb1hotspot_biased,97.257,5.843999999999999
C0p5_g0p003_wb0p1hotspot_biased,92.292,7.48
C1_g0p005_wb0p25hotspot_biased,93.16799999999999,5.452000000000001
C6_g0p0005_wb0p8hotspot_biased,95.12700000000001,10.264000000000001
C2_g0p001_wb1hotspot_biased,97.2,11.44
C1_g0p003_wb0p1hotspot_biased,94.512,6.268
C2_g0p005_wb0p8hotspot_biased,96.881,4.28
C10_g0p0005_wb0p05hotspot_biased,93.333,7.007999999999999
C10_g0p003_wb0p5hotspot_biased,94.316,2.54
C2_g0p0005_wb1hotspot_biased,95.38799999999999,14.964
C0p5_g0p005_wb1hotspot_biased,95.807,7.528
C0p5_g0p0005_wb0p8hotspot_biased,95.991,18.46
C0p5_g0p001_wb1hotspot_biased,94.96700000000001,16.492
C4_g0p003_wb0p05hotspot_biased,94.384,3.736
C4_g0p001_wb1hotspot_biased,97.257,9.496
C1_g0p003_wb0p8hotspot_biased,95.08200000000001,7.376
C4_g0p005_wb1hotspot_biased,94.49,2.68
C2_g0p005_wb0p1hotspot_biased,95.0,3.708
C0p5_g0p001_wb0p5hotspot_biased,96.07799999999999,14.82
C8_g0p008_wb0p5hotspot_biased,91.368,1.0759999999999998
C0p5_g0p0005_wb0p1hotspot_biased,86.412,12.672
C10_g0p001_wb0p5hotspot_biased,94.235,6.732
C1_g0p001_wb0p1hotspot_biased,94.41,10.408
C8_g0p008_wb1hotspot_biased,93.038,1.048
C4_g0p008_wb0p1hotspot_biased,92.54700000000001,1.6159999999999999
C4_g0p005_wb0p25hotspot_biased,93.598,2.532
C8_g0p0005_wb0p1hotspot_biased,94.10600000000001,7.84
C4_g0p008_wb0p05hotspot_biased,93.81200000000001,1.656
C6_g0p0005_wb0p5hotspot_biased,94.309,9.7
C1_g0p01_wb0p05hotspot_biased,93.699,3.484
C1_g0p001_wb0p8hotspot_biased,95.61399999999999,13.308
C6_g0p001_wb0p25hotspot_biased,93.865,6.596
C4_g0p008_wb0p8hotspot_biased,92.98200000000001,1.64
C8_g0p0005_wb0p8hotspot_biased,94.67200000000001,9.736
C0p5_g0p003_wb0p5hotspot_biased,94.309,9.016
C10_g0p001_wb0p25hotspot_biased,93.712,5.9079999999999995
C1_g0p003_wb0p25hotspot_biased,95.14299999999999,6.564
C0p5_g0p001_wb0p05hotspot_biased,92.149,11.607999999999999
C0p5_g0p01_wb0p25hotspot_biased,95.374,5.06
C2_g0p01_wb0p05hotspot_biased,93.29,2.352
C2_g0p001_wb0p8hotspot_biased,95.626,10.664000000000001
C2_g0p005_wb0p25hotspot_biased,93.34899999999999,3.9360000000000004
C2_g0p0005_wb0p25hotspot_biased,94.88799999999999,11.872
C0p5_g0p005_wb0p5hotspot_biased,94.0,6.912000000000001
C2_g0p008_wb0p05hotspot_biased,95.455,2.844
C1_g0p01_wb1hotspot_biased,96.23899999999999,4.056
C10_g0p0005_wb0p5hotspot_biased,94.375,8.464
C2_g0p001_wb0p1hotspot_biased,94.861,8.808
C4_g0p0005_wb0p05hotspot_biased,90.90899999999999,8.592
C1_g0p008_wb1hotspot_biased,97.25200000000001,4.4239999999999995
C2_g0p01_wb0p1hotspot_biased,95.229,2.376
C2_g0p003_wb0p8hotspot_biased,97.694,6.204
C2_g0p003_wb0p05hotspot_biased,96.07799999999999,4.9319999999999995
C6_g0p008_wb0p8hotspot_biased,93.305,1.224
C1_g0p005_wb0p1hotspot_biased,94.81299999999999,4.828
C10_g0p005_wb0p5hotspot_biased,92.35700000000001,1.624
C2_g0p003_wb1hotspot_biased,97.34200000000001,6.032
C8_g0p0005_wb0p05hotspot_biased,95.09200000000001,7.44
C4_g0p01_wb1hotspot_biased,92.81200000000001,1.4680000000000002
C8_g0p001_wb0p05hotspot_biased,94.156,5.596
C6_g0p008_wb1hotspot_biased,91.20200000000001,1.3359999999999999
C2_g0p01_wb0p8hotspot_biased,92.30799999999999,2.5
C10_g0p01_wb0p25hotspot_biased,88.462,0.816
C1_g0p005_wb0p05hotspot_biased,93.595,4.716
C4_g0p01_wb0p5hotspot_biased,92.23899999999999,1.3880000000000001
C2_g0p003_wb0p1hotspot_biased,95.699,5.316
C1_g0p008_wb0p25hotspot_biased,94.726,4.152
C6_g0p008_wb0p1hotspot_biased,91.39299999999999,1.232
C1_g0p005_wb0p8hotspot_biased,95.575,5.848
C0p5_g0p01_wb0p1hotspot_biased,93.26299999999999,4.716
C4_g0p001_wb0p05hotspot_biased,93.41799999999999,7.056
C1_g0p0005_wb0p05hotspot_biased,89.583,11.872
C4_g0p003_wb0p1hotspot_biased,91.72,3.764
C1_g0p01_wb0p1hotspot_biased,93.37200000000001,3.4560000000000004
C8_g0p001_wb0p5hotspot_biased,95.59700000000001,6.856
C0p5_g0p008_wb0p5hotspot_biased,95.178,5.696000000000001
C4_g0p003_wb0p8hotspot_biased,95.991,4.312
C6_g0p01_wb1hotspot_biased,91.46600000000001,1.06
C0p5_g0p01_wb0p8hotspot_biased,95.18799999999999,5.58
C1_g0p01_wb0p8hotspot_biased,95.882,3.968
C10_g0p0005_wb1hotspot_biased,96.6,9.86
C10_g0p003_wb1hotspot_biased,95.772,2.7439999999999998
C6_g0p005_wb0p05hotspot_biased,93.556,2.036
C1_g0p001_wb1hotspot_biased,94.805,13.956
C1_g0p005_wb1hotspot_biased,98.309,6.324
C6_g0p008_wb0p25hotspot_biased,92.094,1.252
C4_g0p001_wb0p1hotspot_biased,94.52600000000001,6.944
C6_g0p003_wb0p25hotspot_biased,95.714,3.252
C2_g0p0005_wb0p1hotspot_biased,94.969,11.092
C10_g0p008_wb0p5hotspot_biased,90.96799999999999,0.94
C0p5_g0p0005_wb0p25hotspot_biased,85.34700000000001,13.588
C6_g0p005_wb0p8hotspot_biased,93.57600000000001,2.252
C1_g0p008_wb0p1hotspot_biased,94.291,4.0280000000000005
C2_g0p0005_wb0p8hotspot_biased,95.71700000000001,14.864
C6_g0p005_wb1hotspot_biased,95.8,2.2880000000000003
C4_g0p001_wb0p8hotspot_biased,94.561,8.752
C6_g0p001_wb1hotspot_biased,96.524,7.832000000000001
C8_g0p003_wb0p5hotspot_biased,95.111,2.824
C4_g0p01_wb0p05hotspot_biased,90.26,1.256
C6_g0p005_wb0p1hotspot_biased,96.07799999999999,1.9680000000000002
C1_g0p008_wb0p8hotspot_biased,95.41799999999999,4.18
C8_g0p01_wb0p25hotspot_biased,87.62899999999999,0.816
C6_g0p003_wb0p8hotspot_biased,93.777,3.4560000000000004
C2_g0p008_wb0p8hotspot_biased,96.774,3.176
C0p5_g0p008_wb1hotspot_biased,97.006,6.212000000000001
C4_g0p0005_wb0p8hotspot_biased,94.69,12.312000000000001
C6_g0p01_wb0p5hotspot_biased,91.50299999999999,1.104
C1_g0p0005_wb0p5hotspot_biased,94.572,15.164000000000001
C0p5_g0p003_wb0p05hotspot_biased,93.52799999999999,8.096
C6_g0p003_wb0p1hotspot_biased,95.556,3.148
C2_g0p008_wb0p1hotspot_biased,94.314,2.772
C1_g0p001_wb0p25hotspot_biased,93.60799999999999,10.796
C4_g0p008_wb1hotspot_biased,91.55799999999999,1.8119999999999998
C10_g0p003_wb0p25hotspot_biased,93.16799999999999,2.572
C8_g0p008_wb0p05hotspot_biased,89.809,1.008
C6_g0p0005_wb0p05hotspot_biased,93.73700000000001,8.436
C8_g0p005_wb0p5hotspot_biased,94.04299999999999,1.7719999999999998
C8_g0p005_wb0p25hotspot_biased,92.67299999999999,1.9
C4_g0p0005_wb0p1hotspot_biased,94.60600000000001,9.1
C6_g0p01_wb0p05hotspot_biased,91.94200000000001,1.088
C6_g0p001_wb0p8hotspot_biased,96.375,7.9239999999999995
C1_g0p0005_wb1hotspot_biased,94.495,16.94
C10_g0p01_wb0p8hotspot_biased,88.494,0.764
C8_g0p003_wb0p05hotspot_biased,93.429,2.8680000000000003
C0p5_g0p005_wb0p25hotspot_biased,95.29700000000001,6.356
C0p5_g0p0005_wb1hotspot_biased,95.95100000000001,18.572
C8_g0p01_wb0p5hotspot_biased,86.307,0.816
C10_g0p008_wb0p25hotspot_biased,90.184,0.8959999999999999
C8_g0p005_wb1hotspot_biased,93.725,1.508
C4_g0p005_wb0p1hotspot_biased,94.512,2.864
C8_g0p001_wb1hotspot_biased,97.605,7.596
C0p5_g0p008_wb0p05hotspot_biased,92.85700000000001,5.032
C10_g0p005_wb0p05hotspot_biased,93.98100000000001,1.3559999999999999
C10_g0p01_wb0p1hotspot_biased,87.295,0.7879999999999999
C6_g0p001_wb0p1hotspot_biased,93.62100000000001,6.176
C4_g0p005_wb0p8hotspot_biased,94.87700000000001,2.688
C2_g0p001_wb0p05hotspot_biased,92.22200000000001,8.208
C10_g0p008_wb0p8non_hotspot_biased,79.744,0.14
C10_g0p003_wb0p05non_hotspot_biased,87.19,1.0
C2_g0p001_wb0p25non_hotspot_biased,60.47,0.392
C0p5_g0p008_wb0p1non_hotspot_biased,79.92,0.716
C1_g0p001_wb0p5non_hotspot_biased,17.427,0.0
C0p5_g0p001_wb0p05non_hotspot_biased,67.76899999999999,2.572
C6_g0p0005_wb0p25non_hotspot_biased,62.385,0.6
C4_g0p008_wb0p5non_hotspot_biased,75.51899999999999,0.17600000000000002
C0p5_g0p008_wb0p8non_hotspot_biased,50.312,0.012
C10_g0p008_wb0p1non_hotspot_biased,88.066,0.344
C8_g0p003_wb0p25non_hotspot_biased,82.209,0.408
C2_g0p0005_wb0p5non_hotspot_biased,11.556,0.0
C6_g0p01_wb0p5non_hotspot_biased,82.353,0.23600000000000002
C6_g0p01_wb1non_hotspot_biased,80.744,0.184
C1_g0p003_wb0p5non_hotspot_biased,54.176,0.04
C8_g0p005_wb0p05non_hotspot_biased,88.12100000000001,0.8320000000000001
C8_g0p008_wb0p25non_hotspot_biased,85.68299999999999,0.276
C1_g0p001_wb0p05non_hotspot_biased,80.04,2.7039999999999997
C8_g0p008_wb0p8non_hotspot_biased,79.498,0.204
C2_g0p01_wb0p25non_hotspot_biased,80.6,0.248
C2_g0p001_wb1non_hotspot_biased,21.674,0.0
C1_g0p0005_wb1non_hotspot_biased,0.0,0.0
C2_g0p005_wb1non_hotspot_biased,65.487,0.084
C2_g0p005_wb0p5non_hotspot_biased,69.512,0.132
C8_g0p008_wb0p1non_hotspot_biased,86.947,0.436
C10_g0p005_wb0p25non_hotspot_biased,85.714,0.204
C8_g0p01_wb0p5non_hotspot_biased,74.896,0.16
C0p5_g0p01_wb0p5non_hotspot_biased,56.842,0.044000000000000004
C10_g0p008_wb0p05non_hotspot_biased,85.745,0.46
C0p5_g0p0005_wb0p8non_hotspot_biased,0.0,0.0
C10_g0p0005_wb0p05non_hotspot_biased,83.556,2.844
C1_g0p005_wb0p5non_hotspot_biased,64.0,0.092
C4_g0p003_wb1non_hotspot_biased,64.777,0.055999999999999994
C10_g0p003_wb1non_hotspot_biased,78.22399999999999,0.184
C1_g0p01_wb0p8non_hotspot_biased,62.26,0.052000000000000005
C1_g0p0005_wb0p25non_hotspot_biased,8.776,0.0
C1_g0p01_wb0p25non_hotspot_biased,74.642,0.252
C0p5_g0p0005_wb0p1non_hotspot_biased,17.834,0.096
C1_g0p01_wb0p1non_hotspot_biased,83.95100000000001,0.716
C2_g0p003_wb0p5non_hotspot_biased,65.417,0.12
C6_g0p003_wb0p05non_hotspot_biased,91.435,1.268
C6_g0p008_wb0p5non_hotspot_biased,79.916,0.172
C4_g0p0005_wb0p5non_hotspot_biased,30.316,0.027999999999999997
C6_g0p008_wb0p05non_hotspot_biased,89.45100000000001,0.7240000000000001
C1_g0p0005_wb0p8non_hotspot_biased,0.0,0.0
C6_g0p005_wb0p25non_hotspot_biased,84.696,0.276
C10_g0p01_wb1non_hotspot_biased,77.039,0.136
C1_g0p0005_wb0p1non_hotspot_biased,54.343,0.7240000000000001
C0p5_g0p003_wb1non_hotspot_biased,28.319000000000003,0.0
C4_g0p001_wb0p25non_hotspot_biased,73.348,0.5
C2_g0p001_wb0p5non_hotspot_biased,40.376999999999995,0.04
C4_g0p001_wb0p5non_hotspot_biased,54.526,0.06
C2_g0p0005_wb0p05non_hotspot_biased,71.047,3.016
C6_g0p01_wb0p25non_hotspot_biased,82.08,0.248
C1_g0p008_wb0p05non_hotspot_biased,87.01299999999999,1.12
C8_g0p003_wb0p8non_hotspot_biased,75.375,0.156
C6_g0p0005_wb0p8non_hotspot_biased,27.68,0.012
C1_g0p005_wb0p25non_hotspot_biased,71.429,0.376
C10_g0p001_wb0p8non_hotspot_biased,58.367,0.07200000000000001
C10_g0p01_wb0p05non_hotspot_biased,84.81,0.46799999999999997
C0p5_g0p0005_wb0p05non_hotspot_biased,61.555,1.72
C4_g0p0005_wb0p25non_hotspot_biased,55.28,0.408
C1_g0p008_wb0p5non_hotspot_biased,66.741,0.124
C8_g0p001_wb0p25non_hotspot_biased,71.4,0.36
C0p5_g0p001_wb0p1non_hotspot_biased,50.391999999999996,0.5760000000000001
C6_g0p0005_wb0p1non_hotspot_biased,75.417,1.724
C8_g0p0005_wb0p5non_hotspot_biased,47.537,0.08800000000000001
C2_g0p003_wb0p25non_hotspot_biased,76.31,0.35200000000000004
C10_g0p001_wb0p05non_hotspot_biased,87.662,2.0
C8_g0p003_wb0p1non_hotspot_biased,90.35600000000001,0.8
C0p5_g0p01_wb0p05non_hotspot_biased,85.56299999999999,1.38
C6_g0p005_wb0p5non_hotspot_biased,80.417,0.192
C0p5_g0p001_wb0p8non_hotspot_biased,0.0,0.0
C10_g0p001_wb0p1non_hotspot_biased,85.82700000000001,1.1440000000000001
C0p5_g0p003_wb0p05non_hotspot_biased,83.29899999999999,2.376
C0p5_g0p008_wb0p05non_hotspot_biased,85.49799999999999,1.3319999999999999
C2_g0p01_wb0p8non_hotspot_biased,69.854,0.096
C0p5_g0p005_wb0p25non_hotspot_biased,61.553999999999995,0.17600000000000002
C8_g0p001_wb0p8non_hotspot_biased,54.47,0.04
C4_g0p003_wb0p5non_hotspot_biased,71.702,0.204
C8_g0p01_wb0p05non_hotspot_biased,86.82600000000001,0.47200000000000003
C0p5_g0p003_wb0p1non_hotspot_biased,72.083,0.9520000000000001
C2_g0p008_wb0p25non_hotspot_biased,83.62799999999999,0.37200000000000005
C4_g0p01_wb0p5non_hotspot_biased,79.82300000000001,0.184
C10_g0p003_wb0p8non_hotspot_biased,76.991,0.152
C2_g0p005_wb0p05non_hotspot_biased,89.979,1.476
C8_g0p001_wb0p1non_hotspot_biased,84.493,1.196
C8_g0p003_wb1non_hotspot_biased,71.69800000000001,0.11199999999999999
C2_g0p01_wb0p1non_hotspot_biased,86.87899999999999,0.628
C10_g0p003_wb0p1non_hotspot_biased,88.589,0.684
C8_g0p0005_wb0p25non_hotspot_biased,61.369,0.532
C0p5_g0p003_wb0p8non_hotspot_biased,31.774,0.0
C1_g0p003_wb0p05non_hotspot_biased,87.117,1.964
C0p5_g0p005_wb0p1non_hotspot_biased,77.987,0.8440000000000001
C1_g0p003_wb1non_hotspot_biased,45.306000000000004,0.004
C10_g0p005_wb0p8non_hotspot_biased,80.472,0.168
C6_g0p001_wb0p05non_hotspot_biased,85.745,2.224
C10_g0p0005_wb0p1non_hotspot_biased,82.789,1.5719999999999998
C4_g0p005_wb0p5non_hotspot_biased,73.876,0.16399999999999998
C4_g0p008_wb0p25non_hotspot_biased,80.41199999999999,0.284
C10_g0p005_wb0p1non_hotspot_biased,89.29299999999999,0.452
C10_g0p01_wb0p5non_hotspot_biased,79.289,0.16399999999999998
C1_g0p01_wb1non_hotspot_biased,63.19,0.044000000000000004
C4_g0p01_wb0p25non_hotspot_biased,79.919,0.22
C4_g0p005_wb0p05non_hotspot_biased,90.389,1.064
C6_g0p001_wb0p5non_hotspot_biased,61.29,0.084
C0p5_g0p005_wb0p8non_hotspot_biased,48.608000000000004,0.02
C10_g0p0005_wb0p8non_hotspot_biased,44.754,0.02
C2_g0p0005_wb1non_hotspot_biased,0.629,0.0
C8_g0p005_wb0p8non_hotspot_biased,80.624,0.188
C6_g0p003_wb1non_hotspot_biased,71.245,0.14800000000000002
C4_g0p003_wb0p25non_hotspot_biased,78.416,0.43200000000000005
C6_g0p003_wb0p5non_hotspot_biased,73.248,0.22399999999999998
C2_g0p008_wb0p5non_hotspot_biased,73.85600000000001,0.196
C2_g0p008_wb1non_hotspot_biased,70.46,0.10400000000000001
C4_g0p01_wb1non_hotspot_biased,76.11,0.136
C8_g0p005_wb0p1non_hotspot_biased,83.652,0.528
C1_g0p005_wb0p05non_hotspot_biased,84.09100000000001,1.4880000000000002
C10_g0p01_wb0p8non_hotspot_biased,78.452,0.18
C6_g0p01_wb0p05non_hotspot_biased,87.397,0.552
C1_g0p008_wb0p25non_hotspot_biased,72.008,0.34
C0p5_g0p005_wb0p5non_hotspot_biased,51.111000000000004,0.06
C2_g0p0005_wb0p25non_hotspot_biased,36.605,0.156
C6_g0p001_wb0p8non_hotspot_biased,49.467,0.048
C4_g0p0005_wb1non_hotspot_biased,13.107999999999999,0.0
C4_g0p0005_wb0p05non_hotspot_biased,76.86,2.9560000000000004
C10_g0p0005_wb0p5non_hotspot_biased,54.167,0.11599999999999999
C8_g0p001_wb0p05non_hotspot_biased,89.177,2.164
C4_g0p005_wb0p1non_hotspot_biased,89.634,0.7040000000000001
C0p5_g0p0005_wb0p25non_hotspot_biased,0.0,0.0
C10_g0p01_wb0p25non_hotspot_biased,82.69200000000001,0.22399999999999998
C2_g0p003_wb0p05non_hotspot_biased,88.22200000000001,1.7
C10_g0p001_wb0p25non_hotspot_biased,70.385,0.52
C6_g0p001_wb0p1non_hotspot_biased,81.48100000000001,1.288
C10_g0p005_wb0p5non_hotspot_biased,82.166,0.24
C10_g0p01_wb0p1non_hotspot_biased,82.58200000000001,0.28800000000000003
C10_g0p008_wb1non_hotspot_biased,80.164,0.156
C4_g0p008_wb1non_hotspot_biased,76.19,0.136
C0p5_g0p003_wb0p25non_hotspot_biased,56.422,0.23199999999999998
C4_g0p005_wb0p8non_hotspot_biased,73.566,0.152
C0p5_g0p01_wb0p25non_hotspot_biased,70.264,0.3
C6_g0p003_wb0p8non_hotspot_biased,70.172,0.124
C8_g0p01_wb0p25non_hotspot_biased,76.495,0.184
C0p5_g0p005_wb0p05non_hotspot_biased,82.546,1.964
C2_g0p008_wb0p8non_hotspot_biased,72.258,0.1
C8_g0p001_wb1non_hotspot_biased,55.68899999999999,0.044000000000000004
C8_g0p005_wb1non_hotspot_biased,78.745,0.11599999999999999
C0p5_g0p008_wb0p25non_hotspot_biased,62.2,0.156
C2_g0p005_wb0p25non_hotspot_biased,77.982,0.436
C0p5_g0p008_wb1non_hotspot_biased,51.497,0.016
C2_g0p008_wb0p05non_hotspot_biased,91.736,1.0959999999999999
C0p5_g0p01_wb1non_hotspot_biased,50.422,0.02
C6_g0p003_wb0p1non_hotspot_biased,88.889,0.7759999999999999
C2_g0p008_wb0p1non_hotspot_biased,85.49,0.68
C1_g0p003_wb0p25non_hotspot_biased,69.316,0.368
C8_g0p005_wb0p5non_hotspot_biased,83.404,0.268
C8_g0p0005_wb0p05non_hotspot_biased,85.072,2.6439999999999997
C4_g0p001_wb0p1non_hotspot_biased,82.52600000000001,1.4280000000000002
C8_g0p0005_wb0p8non_hotspot_biased,37.705,0.016
C1_g0p008_wb0p1non_hotspot_biased,86.024,0.74
C0p5_g0p001_wb0p5non_hotspot_biased,0.0,0.0
C6_g0p005_wb0p8non_hotspot_biased,76.874,0.16
C6_g0p001_wb0p25non_hotspot_biased,69.939,0.452
C4_g0p001_wb0p8non_hotspot_biased,46.653,0.027999999999999997
C8_g0p0005_wb0p1non_hotspot_biased,77.033,1.652
C4_g0p01_wb0p05non_hotspot_biased,85.281,0.584
C1_g0p005_wb1non_hotspot_biased,56.66,0.04
C8_g0p003_wb0p5non_hotspot_biased,78.444,0.23199999999999998
C4_g0p005_wb0p25non_hotspot_biased,83.223,0.428
C6_g0p0005_wb0p5non_hotspot_biased,43.699,0.024
C1_g0p001_wb1non_hotspot_biased,5.627999999999999,0.0
C4_g0p008_wb0p05non_hotspot_biased,90.22,0.8
C10_g0p001_wb0p5non_hotspot_biased,66.075,0.10800000000000001
C1_g0p008_wb0p8non_hotspot_biased,60.558,0.08800000000000001
C6_g0p005_wb0p1non_hotspot_biased,90.632,0.672
C4_g0p003_wb0p1non_hotspot_biased,83.86399999999999,0.88
C4_g0p003_wb0p05non_hotspot_biased,88.553,1.3119999999999998
C0p5_g0p003_wb0p5non_hotspot_biased,41.26,0.0
C4_g0p01_wb0p1non_hotspot_biased,86.61399999999999,0.48
C2_g0p01_wb0p5non_hotspot_biased,78.197,0.172
C8_g0p001_wb0p5non_hotspot_biased,63.732,0.12
C4_g0p003_wb0p8non_hotspot_biased,68.374,0.084
C6_g0p001_wb1non_hotspot_biased,49.08,0.012
C4_g0p01_wb0p8non_hotspot_biased,74.303,0.156
C10_g0p003_wb0p5non_hotspot_biased,80.0,0.2
C6_g0p005_wb1non_hotspot_biased,77.2,0.184
C10_g0p0005_wb1non_hotspot_biased,39.6,0.012
C10_g0p003_wb0p25non_hotspot_biased,82.195,0.428
C2_g0p001_wb0p05non_hotspot_biased,84.177,2.8360000000000003
C8_g0p01_wb1non_hotspot_biased,79.221,0.14800000000000002
C2_g0p003_wb0p8non_hotspot_biased,58.672,0.048
C1_g0p005_wb0p1non_hotspot_biased,81.95,0.8
C0p5_g0p001_wb0p25non_hotspot_biased,12.610999999999999,0.0
C6_g0p008_wb0p8non_hotspot_biased,78.452,0.17600000000000002
C6_g0p0005_wb0p05non_hotspot_biased,83.29899999999999,3.22
C1_g0p008_wb1non_hotspot_biased,57.294,0.06
C8_g0p0005_wb1non_hotspot_biased,32.449,0.004
C0p5_g0p0005_wb1non_hotspot_biased,0.0,0.0
C0p5_g0p0005_wb0p5non_hotspot_biased,0.0,0.0
C2_g0p003_wb0p1non_hotspot_biased,87.36399999999999,0.992
C1_g0p005_wb0p8non_hotspot_biased,58.628,0.036000000000000004
C6_g0p008_wb0p1non_hotspot_biased,85.656,0.46799999999999997
C8_g0p003_wb0p05non_hotspot_biased,90.76,1.224
C1_g0p01_wb0p5non_hotspot_biased,69.462,0.1
C2_g0p003_wb1non_hotspot_biased,57.2,0.048
C8_g0p008_wb0p05non_hotspot_biased,86.837,0.556
C4_g0p0005_wb0p1non_hotspot_biased,70.124,1.52
C8_g0p005_wb0p25non_hotspot_biased,84.15799999999999,0.268
C2_g0p01_wb0p05non_hotspot_biased,90.26,0.784
C2_g0p001_wb0p8non_hotspot_biased,24.686,0.0
C1_g0p001_wb0p25non_hotspot_biased,36.495,0.16399999999999998
C4_g0p0005_wb0p8non_hotspot_biased,16.15,0.004
C6_g0p0005_wb1non_hotspot_biased,25.221,0.004
C1_g0p0005_wb0p5non_hotspot_biased,0.0,0.0
C10_g0p008_wb0p25non_hotspot_biased,82.822,0.23600000000000002
C6_g0p008_wb1non_hotspot_biased,77.89699999999999,0.14800000000000002
C10_g0p005_wb0p05non_hotspot_biased,90.27799999999999,0.716
C2_g0p001_wb0p1non_hotspot_biased,77.664,1.364
C0p5_g0p008_wb0p5non_hotspot_biased,56.604,0.048
C1_g0p001_wb0p1non_hotspot_biased,61.698,1.276
C2_g0p0005_wb0p8non_hotspot_biased,0.642,0.0
C6_g0p01_wb0p8non_hotspot_biased,77.84899999999999,0.14800000000000002
C4_g0p008_wb0p1non_hotspot_biased,85.921,0.528
C10_g0p0005_wb0p25non_hotspot_biased,68.973,0.452
C10_g0p008_wb0p5non_hotspot_biased,82.15100000000001,0.188
C1_g0p01_wb0p05non_hotspot_biased,86.383,1.056
C1_g0p0005_wb0p05non_hotspot_biased,66.204,3.012
C1_g0p001_wb0p8non_hotspot_biased,7.675,0.0
C2_g0p01_wb1non_hotspot_biased,72.655,0.10400000000000001
C6_g0p01_wb0p1non_hotspot_biased,83.529,0.348
C4_g0p008_wb0p8non_hotspot_biased,76.97399999999999,0.12
C6_g0p003_wb0p25non_hotspot_biased,86.32700000000001,0.35200000000000004
C4_g0p005_wb1non_hotspot_biased,71.837,0.16
C10_g0p005_wb1non_hotspot_biased,80.472,0.20800000000000002
C10_g0p001_wb1non_hotspot_biased,56.871,0.06
C4_g0p001_wb1non_hotspot_biased,40.717,0.008
C2_g0p0005_wb0p1non_hotspot_biased,60.168,1.4680000000000002
C6_g0p005_wb0p05non_hotspot_biased,90.22200000000001,0.9279999999999999
C6_g0p008_wb0p25non_hotspot_biased,84.615,0.3
C1_g0p003_wb0p1non_hotspot_biased,77.642,0.976
C8_g0p008_wb1non_hotspot_biased,79.325,0.11199999999999999
C2_g0p005_wb0p8non_hotspot_biased,65.30199999999999,0.08800000000000001
C0p5_g0p001_wb1non_hotspot_biased,0.0,0.0
C8_g0p01_wb0p8non_hotspot_biased,77.632,0.10400000000000001
C0p5_g0p01_wb0p8non_hotspot_biased,54.393,0.036000000000000004
C0p5_g0p005_wb1non_hotspot_biased,41.718999999999994,0.012
C1_g0p003_wb0p8non_hotspot_biased,45.902,0.027999999999999997
C2_g0p005_wb0p1non_hotspot_biased,85.417,0.8
C8_g0p01_wb0p1non_hotspot_biased,80.952,0.292
C0p5_g0p01_wb0p1non_hotspot_biased,79.158,0.652
C8_g0p008_wb0p5non_hotspot_biased,79.579,0.152
C4_g0p001_wb0p05non_hotspot_biased,85.775,2.7680000000000002
C8_g0p005_wb0p0no_bias,94.053,1.696
C10_g0p008_wb0p0no_bias,89.507,0.8240000000000001
C8_g0p003_wb0p0no_bias,94.69200000000001,2.888
C1_g0p0005_wb0p0no_bias,90.323,11.4
C2_g0p01_wb0p0no_bias,94.13,2.208
C8_g0p001_wb0p0no_bias,93.684,5.644
C10_g0p003_wb0p0no_bias,94.274,2.22
C1_g0p01_wb0p0no_bias,93.435,3.58
C10_g0p001_wb0p0no_bias,94.309,5.303999999999999
C0p5_g0p0005_wb0p0no_bias,76.023,11.192
C6_g0p0005_wb0p0no_bias,95.1,7.707999999999999
C8_g0p008_wb0p0no_bias,91.579,1.064
C10_g0p005_wb0p0no_bias,90.728,1.4080000000000001
C10_g0p0005_wb0p0no_bias,92.008,6.78
C6_g0p01_wb0p0no_bias,90.081,0.8640000000000001
C0p5_g0p005_wb0p0no_bias,88.76100000000001,5.796
C4_g0p008_wb0p0no_bias,92.662,1.6680000000000001
C1_g0p001_wb0p0no_bias,93.137,9.384
C8_g0p01_wb0p0no_bias,91.772,0.856
C2_g0p005_wb0p0no_bias,95.91,3.752
C1_g0p003_wb0p0no_bias,95.24799999999999,5.952000000000001
C2_g0p003_wb0p0no_bias,93.22399999999999,4.944
C6_g0p008_wb0p0no_bias,92.766,1.3159999999999998
C0p5_g0p001_wb0p0no_bias,89.792,10.52
C1_g0p005_wb0p0no_bias,95.133,4.76
C0p5_g0p003_wb0p0no_bias,93.319,7.896
C2_g0p001_wb0p0no_bias,94.54899999999999,8.032
C8_g0p0005_wb0p0no_bias,92.678,7.58
C6_g0p005_wb0p0no_bias,93.663,2.136
C1_g0p008_wb0p0no_bias,95.64299999999999,4.008
C4_g0p0005_wb0p0no_bias,91.06,8.612
C4_g0p001_wb0p0no_bias,94.43299999999999,6.684
C4_g0p003_wb0p0no_bias,94.37200000000001,3.7119999999999997
C4_g0p01_wb0p0no_bias,94.012,1.324
C0p5_g0p01_wb0p0no_bias,92.035,4.6160000000000005
C6_g0p001_wb0p0no_bias,90.021,5.672000000000001
C0p5_g0p008_wb0p0no_bias,92.88600000000001,4.752
C10_g0p01_wb0p0no_bias,88.98,0.7759999999999999
C4_g0p005_wb0p0no_bias,96.2,2.552
C2_g0p0005_wb0p0no_bias,93.79,10.82
C6_g0p003_wb0p0no_bias,93.73700000000001,3.008
C2_g0p008_wb0p0no_bias,94.22200000000001,2.688


==> Figures/HTC_plot_ours_data.csv <==
,ours_hitrate,ours_fprate
C20_g0p01_wb1hotspot_biased,99.068,13.347999999999999
C7_g0p005_wb0p1hotspot_biased,99.82,20.81
C90_g0p003_wb1hotspot_biased,99.355,13.988
C10_g0p001_wb0p5hotspot_biased,99.956,31.433000000000003
C40_g0p01_wb0p05hotspot_biased,98.529,10.374
C10_g0p0005_wb1hotspot_biased,99.943,40.716
C90_g0p0005_wb0p25hotspot_biased,99.90899999999999,26.525
C40_g0p001_wb0p8hotspot_biased,99.97,25.42
C20_g0p01_wb0p8hotspot_biased,99.072,13.23
C7_g0p003_wb0p25hotspot_biased,99.887,25.006999999999998
C7_g0p005_wb0p8hotspot_biased,99.89,22.851999999999997
C30_g0p005_wb0p05hotspot_biased,99.47399999999999,15.297
C20_g0p01_wb0p1hotspot_biased,98.76100000000001,12.902000000000001
C40_g0p001_wb0p1hotspot_biased,99.887,23.736
C90_g0p003_wb0p05hotspot_biased,99.402,14.16
C30_g0p008_wb1hotspot_biased,99.115,12.398
C30_g0p008_wb0p25hotspot_biased,99.087,12.235999999999999
C30_g0p003_wb0p25hotspot_biased,99.834,18.03
C90_g0p005_wb0p25hotspot_biased,98.816,11.417
C30_g0p01_wb0p8hotspot_biased,98.786,11.45
C7_g0p01_wb0p8hotspot_biased,99.662,19.398
C90_g0p008_wb0p05hotspot_biased,97.694,8.879
C40_g0p003_wb0p8hotspot_biased,99.77,17.336
C7_g0p005_wb0p05hotspot_biased,99.787,21.881
C10_g0p0005_wb0p5hotspot_biased,99.913,39.685
C7_g0p008_wb0p25hotspot_biased,99.684,19.08
C10_g0p003_wb0p5hotspot_biased,99.919,23.717
C20_g0p005_wb0p1hotspot_biased,99.634,17.238
C90_g0p005_wb0p8hotspot_biased,98.834,11.048
C7_g0p003_wb1hotspot_biased,99.965,25.519000000000002
C30_g0p01_wb0p1hotspot_biased,98.777,11.31
C7_g0p01_wb0p1hotspot_biased,99.572,17.69
C10_g0p001_wb0p25hotspot_biased,99.929,30.511999999999997
C20_g0p005_wb0p8hotspot_biased,99.661,17.311
C90_g0p005_wb0p1hotspot_biased,98.762,11.2
C40_g0p003_wb0p1hotspot_biased,99.64,16.885
C40_g0p005_wb0p05hotspot_biased,99.31299999999999,13.571
C40_g0p005_wb0p8hotspot_biased,99.411,14.633
C40_g0p008_wb0p25hotspot_biased,98.505,11.264000000000001
C90_g0p003_wb0p8hotspot_biased,99.48100000000001,14.157
C20_g0p003_wb0p1hotspot_biased,99.837,19.57
C10_g0p005_wb0p5hotspot_biased,99.815,21.098000000000003
C20_g0p008_wb1hotspot_biased,99.323,14.362
C7_g0p001_wb0p1hotspot_biased,99.852,32.483000000000004
C20_g0p008_wb0p05hotspot_biased,99.18299999999999,14.064
C20_g0p005_wb0p25hotspot_biased,99.665,16.410999999999998
C90_g0p003_wb0p1hotspot_biased,99.43,14.235999999999999
C20_g0p003_wb0p8hotspot_biased,99.9,20.814
C40_g0p005_wb0p1hotspot_biased,99.205,13.444
C30_g0p0005_wb1hotspot_biased,99.97200000000001,33.899
C7_g0p0005_wb1hotspot_biased,99.978,41.82
C7_g0p001_wb0p8hotspot_biased,99.975,35.84
C7_g0p01_wb0p05hotspot_biased,99.546,18.595
C10_g0p01_wb0p25hotspot_biased,99.488,15.907
C20_g0p001_wb0p1hotspot_biased,99.88799999999999,26.364
C90_g0p01_wb0p05hotspot_biased,97.675,8.301
C60_g0p008_wb0p5hotspot_biased,98.441,10.665999999999999
C90_g0p001_wb0p8hotspot_biased,99.929,22.099
C10_g0p01_wb0p1hotspot_biased,99.421,16.877
C30_g0p008_wb0p8hotspot_biased,99.014,13.227
C10_g0p005_wb1hotspot_biased,99.87200000000001,21.49
C60_g0p001_wb0p25hotspot_biased,99.896,22.759
C10_g0p001_wb1hotspot_biased,99.96799999999999,32.605
C7_g0p003_wb0p1hotspot_biased,99.91,24.244
C10_g0p01_wb0p8hotspot_biased,99.494,16.730999999999998
C60_g0p0005_wb0p5hotspot_biased,99.96,29.054000000000002
C20_g0p0005_wb1hotspot_biased,99.97,35.882
C30_g0p008_wb0p1hotspot_biased,98.973,12.985
C20_g0p001_wb0p8hotspot_biased,99.949,28.29
C20_g0p0005_wb0p05hotspot_biased,99.713,32.562
C20_g0p003_wb0p05hotspot_biased,99.777,19.340999999999998
C20_g0p01_wb0p05hotspot_biased,99.029,12.981
C90_g0p001_wb0p1hotspot_biased,99.85700000000001,21.881
C40_g0p003_wb0p25hotspot_biased,99.699,17.623
C7_g0p003_wb0p8hotspot_biased,99.935,24.502
C60_g0p003_wb1hotspot_biased,99.616,16.267
C30_g0p0005_wb0p25hotspot_biased,99.9,32.925
C20_g0p001_wb1hotspot_biased,99.973,28.781
C10_g0p008_wb0p5hotspot_biased,99.588,17.399
C20_g0p005_wb1hotspot_biased,99.655,17.12
C7_g0p001_wb0p25hotspot_biased,99.90899999999999,34.224000000000004
C40_g0p008_wb0p8hotspot_biased,98.79700000000001,11.99
C40_g0p0005_wb1hotspot_biased,99.96600000000001,32.993
C90_g0p001_wb0p05hotspot_biased,99.809,21.11
C40_g0p008_wb0p1hotspot_biased,98.755,11.385
C40_g0p0005_wb0p25hotspot_biased,99.916,29.717
C10_g0p008_wb0p25hotspot_biased,99.603,17.572
C7_g0p0005_wb0p5hotspot_biased,99.95200000000001,42.162
C10_g0p005_wb0p05hotspot_biased,99.762,20.362000000000002
C30_g0p005_wb0p8hotspot_biased,99.53200000000001,15.232999999999999
C60_g0p01_wb0p8hotspot_biased,97.97200000000001,9.943
C10_g0p003_wb0p25hotspot_biased,99.88799999999999,22.733
C60_g0p005_wb0p5hotspot_biased,99.13600000000001,12.388
C10_g0p008_wb1hotspot_biased,99.68,17.611
C20_g0p0005_wb0p8hotspot_biased,99.96,35.105
C30_g0p0005_wb0p5hotspot_biased,99.936,32.707
C30_g0p001_wb0p25hotspot_biased,99.92299999999999,25.129
C60_g0p01_wb0p1hotspot_biased,98.001,9.316
C30_g0p005_wb0p1hotspot_biased,99.506,14.419
C20_g0p0005_wb0p1hotspot_biased,99.852,33.64
C60_g0p01_wb0p25hotspot_biased,97.669,9.32
C7_g0p008_wb0p1hotspot_biased,99.697,19.284000000000002
C90_g0p0005_wb0p8hotspot_biased,99.93700000000001,28.186999999999998
C60_g0p008_wb0p25hotspot_biased,98.391,10.562000000000001
C10_g0p0005_wb0p05hotspot_biased,99.77799999999999,38.667
C60_g0p005_wb0p05hotspot_biased,99.036,12.655999999999999
C30_g0p003_wb0p8hotspot_biased,99.831,19.803
C40_g0p003_wb1hotspot_biased,99.79,18.489
C60_g0p003_wb0p5hotspot_biased,99.616,15.673
C60_g0p0005_wb0p05hotspot_biased,99.736,27.433000000000003
C7_g0p008_wb0p8hotspot_biased,99.771,20.157
C90_g0p0005_wb0p1hotspot_biased,99.866,25.618000000000002
C90_g0p01_wb1hotspot_biased,97.51799999999999,8.494
C30_g0p001_wb1hotspot_biased,99.944,26.206999999999997
C30_g0p003_wb0p1hotspot_biased,99.736,17.822
C60_g0p0005_wb1hotspot_biased,99.969,29.162
C30_g0p005_wb1hotspot_biased,99.441,15.110999999999999
C40_g0p01_wb0p1hotspot_biased,98.493,10.546
C20_g0p001_wb0p05hotspot_biased,99.84299999999999,27.499000000000002
C20_g0p008_wb0p1hotspot_biased,99.262,14.366
C90_g0p008_wb0p8hotspot_biased,98.162,8.916
C60_g0p001_wb0p5hotspot_biased,99.926,23.968000000000004
C30_g0p01_wb0p05hotspot_biased,98.654,12.08
C40_g0p001_wb0p25hotspot_biased,99.932,24.976999999999997
C30_g0p001_wb0p8hotspot_biased,99.947,25.979
C40_g0p0005_wb0p5hotspot_biased,99.956,30.715
C40_g0p01_wb0p8hotspot_biased,98.427,10.763
C30_g0p001_wb0p1hotspot_biased,99.88799999999999,24.704
C7_g0p0005_wb0p25hotspot_biased,99.93,41.18899999999999
C90_g0p01_wb0p5hotspot_biased,97.477,8.765
C20_g0p008_wb0p8hotspot_biased,99.3,14.177999999999999
C90_g0p008_wb0p1hotspot_biased,97.912,9.355
C60_g0p003_wb0p25hotspot_biased,99.63799999999999,15.231
C7_g0p001_wb0p05hotspot_biased,99.71600000000001,31.471
C30_g0p0005_wb0p05hotspot_biased,99.76,30.024
C7_g0p008_wb0p5hotspot_biased,99.73100000000001,19.364
C90_g0p001_wb0p25hotspot_biased,99.859,22.439
C60_g0p003_wb0p1hotspot_biased,99.584,14.925
C90_g0p0005_wb0p5hotspot_biased,99.95299999999999,27.168000000000003
C40_g0p0005_wb0p05hotspot_biased,99.78,28.575
C20_g0p003_wb1hotspot_biased,99.885,21.479
C30_g0p003_wb0p5hotspot_biased,99.79700000000001,19.064
C10_g0p005_wb0p25hotspot_biased,99.846,19.637999999999998
C60_g0p003_wb0p8hotspot_biased,99.634,15.87
C10_g0p008_wb0p05hotspot_biased,99.56200000000001,16.709
C10_g0p003_wb0p05hotspot_biased,99.865,22.858
C40_g0p0005_wb0p8hotspot_biased,99.961,32.022
C40_g0p01_wb0p5hotspot_biased,98.50200000000001,10.716
C60_g0p008_wb1hotspot_biased,98.46700000000001,10.198
C90_g0p01_wb0p8hotspot_biased,97.439,8.939
C20_g0p008_wb0p5hotspot_biased,99.345,13.852
C60_g0p001_wb0p1hotspot_biased,99.87299999999999,22.276
C40_g0p0005_wb0p1hotspot_biased,99.822,30.377
C30_g0p001_wb0p05hotspot_biased,99.85600000000001,25.8
C60_g0p01_wb0p05hotspot_biased,98.072,9.264
C90_g0p008_wb0p5hotspot_biased,98.084,9.416
C60_g0p001_wb0p8hotspot_biased,99.925,24.578000000000003
C30_g0p001_wb0p5hotspot_biased,99.948,26.517
C90_g0p01_wb0p1hotspot_biased,97.624,8.277000000000001
C60_g0p005_wb0p25hotspot_biased,99.131,12.198
C10_g0p0005_wb0p25hotspot_biased,99.90799999999999,38.082
C60_g0p008_wb0p05hotspot_biased,98.1,9.959
C10_g0p008_wb0p1hotspot_biased,99.56700000000001,16.896
C30_g0p003_wb1hotspot_biased,99.84,19.885
C7_g0p0005_wb0p8hotspot_biased,99.935,42.497
C60_g0p01_wb1hotspot_biased,98.075,9.908
C10_g0p008_wb0p8hotspot_biased,99.625,17.717
C90_g0p008_wb1hotspot_biased,98.12,9.037
C60_g0p0005_wb0p25hotspot_biased,99.906,28.333000000000002
C40_g0p008_wb0p5hotspot_biased,98.756,11.905999999999999
C90_g0p0005_wb1hotspot_biased,99.963,27.116999999999997
C7_g0p0005_wb0p1hotspot_biased,99.84200000000001,40.522
C40_g0p001_wb1hotspot_biased,99.947,25.121
C40_g0p005_wb1hotspot_biased,99.441,13.720999999999998
C10_g0p01_wb1hotspot_biased,99.42200000000001,16.494
C60_g0p005_wb0p1hotspot_biased,99.20200000000001,11.944
C20_g0p001_wb0p25hotspot_biased,99.917,26.854
C30_g0p0005_wb0p1hotspot_biased,99.78399999999999,31.159000000000002
C30_g0p01_wb0p25hotspot_biased,98.74,11.622
C40_g0p001_wb0p05hotspot_biased,99.87,23.445999999999998
C30_g0p005_wb0p5hotspot_biased,99.51,15.106
C60_g0p01_wb0p5hotspot_biased,97.891,9.846
C60_g0p005_wb0p8hotspot_biased,99.137,12.34
C60_g0p003_wb0p05hotspot_biased,99.571,15.728
C7_g0p008_wb1hotspot_biased,99.77,19.494
C20_g0p0005_wb0p5hotspot_biased,99.96600000000001,36.478
C7_g0p0005_wb0p05hotspot_biased,99.837,39.384
C30_g0p0005_wb0p8hotspot_biased,99.973,33.86
C10_g0p005_wb0p1hotspot_biased,99.755,19.379
C20_g0p003_wb0p5hotspot_biased,99.84700000000001,20.416
C90_g0p0005_wb0p05hotspot_biased,99.774,25.835
C40_g0p01_wb0p25hotspot_biased,98.417,10.683
C7_g0p001_wb0p5hotspot_biased,99.95,33.43
C90_g0p005_wb1hotspot_biased,98.82,11.109000000000002
C40_g0p005_wb0p5hotspot_biased,99.35799999999999,14.356
C90_g0p003_wb0p5hotspot_biased,99.469,13.872
C90_g0p001_wb1hotspot_biased,99.932,22.910999999999998
C7_g0p003_wb0p05hotspot_biased,99.86399999999999,23.596
C10_g0p005_wb0p8hotspot_biased,99.85700000000001,20.291
C30_g0p008_wb0p05hotspot_biased,98.959,12.679
C90_g0p003_wb0p25hotspot_biased,99.463,13.548
C30_g0p005_wb0p25hotspot_biased,99.505,14.772
C40_g0p008_wb1hotspot_biased,98.79799999999999,12.163
C90_g0p008_wb0p25hotspot_biased,97.92299999999999,9.508
C10_g0p01_wb0p5hotspot_biased,99.454,16.3
C60_g0p0005_wb0p8hotspot_biased,99.944,30.226
C20_g0p001_wb0p5hotspot_biased,99.945,28.309
C90_g0p005_wb0p05hotspot_biased,98.56,10.637
C30_g0p003_wb0p05hotspot_biased,99.73100000000001,18.757
C60_g0p008_wb0p1hotspot_biased,98.35700000000001,10.511
C7_g0p003_wb0p5hotspot_biased,99.947,24.186999999999998
C7_g0p008_wb0p05hotspot_biased,99.697,18.499000000000002
C7_g0p005_wb0p25hotspot_biased,99.834,22.281
C60_g0p008_wb0p8hotspot_biased,98.535,10.023
C90_g0p001_wb0p5hotspot_biased,99.926,21.701
C10_g0p001_wb0p05hotspot_biased,99.809,30.796999999999997
C30_g0p008_wb0p5hotspot_biased,99.042,12.969000000000001
C60_g0p0005_wb0p1hotspot_biased,99.815,27.259
C7_g0p005_wb1hotspot_biased,99.913,21.84
C7_g0p001_wb1hotspot_biased,99.975,34.308
C7_g0p005_wb0p5hotspot_biased,99.869,22.601
C40_g0p008_wb0p05hotspot_biased,98.81700000000001,11.307
C30_g0p01_wb1hotspot_biased,98.751,11.751
C40_g0p005_wb0p25hotspot_biased,99.34899999999999,14.023
C20_g0p005_wb0p05hotspot_biased,99.581,16.878
C20_g0p008_wb0p25hotspot_biased,99.25200000000001,14.681
C10_g0p001_wb0p1hotspot_biased,99.82,29.561
C7_g0p01_wb0p25hotspot_biased,99.602,18.964000000000002
C10_g0p01_wb0p05hotspot_biased,99.322,16.038
C10_g0p001_wb0p8hotspot_biased,99.961,32.694
C40_g0p001_wb0p5hotspot_biased,99.93299999999999,24.691
C20_g0p01_wb0p5hotspot_biased,99.07799999999999,12.943
C7_g0p01_wb1hotspot_biased,99.65899999999999,18.335
C90_g0p01_wb0p25hotspot_biased,97.266,8.336
C40_g0p01_wb1hotspot_biased,98.15700000000001,10.637
C20_g0p005_wb0p5hotspot_biased,99.7,16.727999999999998
C10_g0p003_wb0p1hotspot_biased,99.837,22.322
C60_g0p005_wb1hotspot_biased,99.13600000000001,12.508
C60_g0p001_wb1hotspot_biased,99.947,23.479
C60_g0p001_wb0p05hotspot_biased,99.84299999999999,23.326999999999998
C10_g0p0005_wb0p1hotspot_biased,99.87299999999999,36.997
C20_g0p0005_wb0p25hotspot_biased,99.898,34.505
C20_g0p003_wb0p25hotspot_biased,99.82600000000001,20.525
C20_g0p01_wb0p25hotspot_biased,98.98899999999999,13.727
C30_g0p01_wb0p5hotspot_biased,98.685,12.244000000000002
C7_g0p01_wb0p5hotspot_biased,99.652,18.105999999999998
C40_g0p003_wb0p5hotspot_biased,99.75,18.139
C10_g0p0005_wb0p8hotspot_biased,99.92299999999999,40.3
C10_g0p003_wb0p8hotspot_biased,99.906,24.249000000000002
C40_g0p003_wb0p05hotspot_biased,99.633,16.628
C90_g0p005_wb0p5hotspot_biased,98.91,10.758
C10_g0p003_wb1hotspot_biased,99.95,23.234
C10_g0p003_wb0p1non_hotspot_biased,98.944,16.293
C20_g0p005_wb0p5non_hotspot_biased,95.65700000000001,6.281000000000001
C7_g0p005_wb0p8non_hotspot_biased,92.53,5.446000000000001
C30_g0p01_wb1non_hotspot_biased,93.329,4.087
C90_g0p01_wb0p25non_hotspot_biased,95.78299999999999,5.78
C40_g0p0005_wb0p1non_hotspot_biased,98.84100000000001,21.385
C30_g0p001_wb0p05non_hotspot_biased,99.325,20.84
C20_g0p01_wb0p1non_hotspot_biased,98.26799999999999,9.604
C10_g0p003_wb0p8non_hotspot_biased,92.631,5.8660000000000005
C7_g0p005_wb0p1non_hotspot_biased,99.027,14.805
C90_g0p005_wb0p5non_hotspot_biased,95.94,5.172000000000001
C40_g0p003_wb0p5non_hotspot_biased,95.382,6.335
C40_g0p0005_wb0p8non_hotspot_biased,91.851,8.042
C10_g0p0005_wb1non_hotspot_biased,88.527,7.685
C20_g0p01_wb0p8non_hotspot_biased,94.113,4.534
C20_g0p01_wb0p25non_hotspot_biased,97.26100000000001,7.78
C10_g0p003_wb0p05non_hotspot_biased,99.37700000000001,18.585
C10_g0p008_wb0p05non_hotspot_biased,99.15,14.525
C10_g0p001_wb0p1non_hotspot_biased,98.73,21.823
C10_g0p0005_wb0p05non_hotspot_biased,98.905,29.683000000000003
C10_g0p005_wb0p25non_hotspot_biased,97.57700000000001,9.827
C30_g0p01_wb0p1non_hotspot_biased,97.835,8.918
C40_g0p008_wb1non_hotspot_biased,93.51899999999999,3.986
C40_g0p01_wb1non_hotspot_biased,93.086,4.082
C90_g0p005_wb1non_hotspot_biased,93.822,3.8160000000000003
C90_g0p0005_wb0p5non_hotspot_biased,93.581,8.584
C90_g0p001_wb1non_hotspot_biased,91.488,4.782
C30_g0p01_wb0p8non_hotspot_biased,94.309,4.448
C40_g0p001_wb0p5non_hotspot_biased,93.941,8.042
C7_g0p01_wb1non_hotspot_biased,92.152,4.3660000000000005
C90_g0p001_wb0p25non_hotspot_biased,97.331,11.21
C10_g0p01_wb0p05non_hotspot_biased,98.965,13.181
C60_g0p0005_wb0p05non_hotspot_biased,99.302,22.3
C10_g0p001_wb0p8non_hotspot_biased,91.086,8.04
C30_g0p0005_wb0p8non_hotspot_biased,91.113,7.787000000000001
C7_g0p0005_wb0p05non_hotspot_biased,98.853,32.366
C20_g0p0005_wb0p5non_hotspot_biased,93.182,11.824000000000002
C7_g0p005_wb0p25non_hotspot_biased,97.295,10.27
C60_g0p003_wb0p05non_hotspot_biased,99.177,13.327
C10_g0p003_wb1non_hotspot_biased,91.318,4.925
C7_g0p008_wb0p05non_hotspot_biased,99.294,15.934000000000001
C20_g0p001_wb0p5non_hotspot_biased,93.60700000000001,9.633
C7_g0p001_wb0p8non_hotspot_biased,90.68799999999999,8.152999999999999
C7_g0p01_wb0p05non_hotspot_biased,99.184,14.877
C60_g0p008_wb0p1non_hotspot_biased,97.64,7.791
C30_g0p0005_wb1non_hotspot_biased,89.54299999999999,6.982
C7_g0p01_wb0p5non_hotspot_biased,95.104,6.869
C60_g0p005_wb1non_hotspot_biased,93.77600000000001,3.918
C30_g0p0005_wb0p1non_hotspot_biased,98.89200000000001,21.801
C40_g0p001_wb0p05non_hotspot_biased,99.49,20.546999999999997
C60_g0p001_wb1non_hotspot_biased,90.82,5.06
C20_g0p001_wb0p25non_hotspot_biased,96.569,13.644
C30_g0p008_wb0p5non_hotspot_biased,95.585,5.547000000000001
C7_g0p001_wb0p1non_hotspot_biased,98.58200000000001,22.415
C90_g0p001_wb0p5non_hotspot_biased,94.24799999999999,7.255
C60_g0p008_wb0p8non_hotspot_biased,94.11200000000001,4.441
C30_g0p0005_wb0p25non_hotspot_biased,95.803,14.619000000000002
C10_g0p01_wb0p8non_hotspot_biased,93.102,4.902
C20_g0p0005_wb1non_hotspot_biased,89.29700000000001,7.107
C40_g0p01_wb0p25non_hotspot_biased,96.741,6.502000000000001
C7_g0p003_wb0p8non_hotspot_biased,92.277,5.931
C20_g0p003_wb0p5non_hotspot_biased,94.97399999999999,6.834
C10_g0p005_wb0p1non_hotspot_biased,99.035,13.668
C7_g0p001_wb1non_hotspot_biased,89.34,7.111000000000001
C40_g0p0005_wb0p25non_hotspot_biased,95.749,14.832
C10_g0p01_wb0p1non_hotspot_biased,98.626,11.572000000000001
C7_g0p005_wb1non_hotspot_biased,91.176,4.803
C60_g0p008_wb0p05non_hotspot_biased,98.01299999999999,8.575
C90_g0p003_wb0p5non_hotspot_biased,95.555,5.66
C7_g0p003_wb0p05non_hotspot_biased,99.398,19.826
C7_g0p003_wb0p1non_hotspot_biased,98.884,17.695
C10_g0p005_wb0p8non_hotspot_biased,92.54299999999999,4.931
C60_g0p005_wb0p25non_hotspot_biased,97.15100000000001,7.505
C40_g0p005_wb0p5non_hotspot_biased,96.03,5.813
C60_g0p01_wb1non_hotspot_biased,93.429,4.01
C30_g0p01_wb0p25non_hotspot_biased,96.973,7.159
C10_g0p001_wb0p05non_hotspot_biased,99.23200000000001,24.301
C60_g0p0005_wb0p1non_hotspot_biased,98.855,19.507
C60_g0p005_wb0p1non_hotspot_biased,98.26299999999999,9.411
C20_g0p0005_wb0p05non_hotspot_biased,99.154,26.559
C60_g0p008_wb1non_hotspot_biased,93.47,3.872
C90_g0p005_wb0p05non_hotspot_biased,98.39,9.141
C30_g0p003_wb0p05non_hotspot_biased,99.415,15.662
C60_g0p005_wb0p8non_hotspot_biased,94.415,4.325
C90_g0p008_wb0p25non_hotspot_biased,96.287,5.98
C40_g0p0005_wb1non_hotspot_biased,89.946,6.475
C60_g0p0005_wb0p8non_hotspot_biased,91.516,7.327000000000001
C30_g0p005_wb0p5non_hotspot_biased,95.75299999999999,5.92
C7_g0p0005_wb0p8non_hotspot_biased,90.52,9.9
C90_g0p003_wb0p25non_hotspot_biased,97.527,7.685
C60_g0p01_wb0p1non_hotspot_biased,97.195,7.66
C30_g0p005_wb0p25non_hotspot_biased,97.42399999999999,8.504
C30_g0p008_wb0p05non_hotspot_biased,98.553,10.341
C20_g0p003_wb1non_hotspot_biased,91.779,4.428
C10_g0p008_wb0p1non_hotspot_biased,98.757,12.849
C10_g0p01_wb1non_hotspot_biased,92.133,4.265
C7_g0p0005_wb0p1non_hotspot_biased,96.943,25.94
C7_g0p008_wb1non_hotspot_biased,91.553,4.1530000000000005
C60_g0p01_wb0p8non_hotspot_biased,94.169,4.269
C40_g0p008_wb0p5non_hotspot_biased,95.365,5.477
C10_g0p008_wb0p8non_hotspot_biased,93.469,4.744
C7_g0p008_wb0p8non_hotspot_biased,92.787,5.13
C20_g0p008_wb0p5non_hotspot_biased,95.94,5.83
C60_g0p001_wb0p1non_hotspot_biased,99.029,16.778
C40_g0p003_wb0p05non_hotspot_biased,99.339,13.674000000000001
C10_g0p0005_wb0p8non_hotspot_biased,90.411,9.713
C60_g0p0005_wb1non_hotspot_biased,90.334,6.098
C20_g0p003_wb0p25non_hotspot_biased,97.455,10.372
C60_g0p001_wb0p05non_hotspot_biased,99.485,19.485
C30_g0p001_wb0p5non_hotspot_biased,94.229,8.459
C10_g0p0005_wb0p1non_hotspot_biased,97.81200000000001,25.261
C60_g0p01_wb0p05non_hotspot_biased,97.661,8.457
C7_g0p008_wb0p1non_hotspot_biased,98.854,14.026
C60_g0p001_wb0p8non_hotspot_biased,92.40799999999999,5.867000000000001
C90_g0p008_wb0p5non_hotspot_biased,94.962,4.921
C40_g0p001_wb1non_hotspot_biased,90.726,5.212999999999999
C40_g0p01_wb0p8non_hotspot_biased,94.09299999999999,4.351
C60_g0p003_wb0p1non_hotspot_biased,98.90700000000001,10.762
C40_g0p005_wb1non_hotspot_biased,93.294,3.8510000000000004
C90_g0p008_wb1non_hotspot_biased,93.883,3.931
C90_g0p0005_wb0p25non_hotspot_biased,96.595,13.100999999999999
C90_g0p01_wb0p5non_hotspot_biased,94.883,4.64
C7_g0p001_wb0p05non_hotspot_biased,99.12,26.346
C20_g0p008_wb0p25non_hotspot_biased,97.536,8.202
C60_g0p003_wb0p8non_hotspot_biased,93.559,4.439
C30_g0p003_wb1non_hotspot_biased,91.73899999999999,4.04
C30_g0p003_wb0p5non_hotspot_biased,95.44200000000001,6.39
C20_g0p005_wb0p05non_hotspot_biased,99.242,14.345
C40_g0p01_wb0p1non_hotspot_biased,97.68700000000001,8.442
C40_g0p005_wb0p25non_hotspot_biased,97.56700000000001,7.797000000000001
C40_g0p008_wb0p05non_hotspot_biased,98.352,9.654
C30_g0p01_wb0p05non_hotspot_biased,98.14299999999999,10.2
C30_g0p001_wb0p8non_hotspot_biased,92.259,6.697
C20_g0p008_wb0p1non_hotspot_biased,98.493,10.544
C60_g0p001_wb0p5non_hotspot_biased,94.46799999999999,7.638999999999999
C90_g0p008_wb0p8non_hotspot_biased,94.134,4.138
C10_g0p001_wb0p25non_hotspot_biased,95.631,14.078
C10_g0p008_wb1non_hotspot_biased,92.194,4.237
C20_g0p008_wb0p8non_hotspot_biased,94.11,4.507
C7_g0p008_wb0p5non_hotspot_biased,95.24,6.563
C90_g0p008_wb0p1non_hotspot_biased,96.803,7.042999999999999
C20_g0p0005_wb0p25non_hotspot_biased,95.68700000000001,16.567
C30_g0p001_wb0p1non_hotspot_biased,98.8,18.702
C10_g0p0005_wb0p5non_hotspot_biased,92.757,13.165
C90_g0p01_wb1non_hotspot_biased,93.071,4.0169999999999995
C90_g0p008_wb0p05non_hotspot_biased,97.556,7.7589999999999995
C30_g0p003_wb0p25non_hotspot_biased,97.75299999999999,9.128
C90_g0p005_wb0p25non_hotspot_biased,96.76799999999999,6.54
C60_g0p003_wb0p5non_hotspot_biased,95.941,6.055
C30_g0p008_wb0p25non_hotspot_biased,96.755,7.178999999999999
C30_g0p003_wb0p8non_hotspot_biased,93.035,4.945
C30_g0p005_wb0p05non_hotspot_biased,98.85700000000001,12.163
C90_g0p003_wb0p05non_hotspot_biased,99.087,11.252
C90_g0p01_wb0p1non_hotspot_biased,96.693,6.935
C30_g0p003_wb0p1non_hotspot_biased,99.02,13.600999999999999
C40_g0p01_wb0p5non_hotspot_biased,95.32600000000001,5.078
C20_g0p001_wb1non_hotspot_biased,90.557,5.912000000000001
C20_g0p005_wb1non_hotspot_biased,92.684,4.211
C90_g0p01_wb0p8non_hotspot_biased,93.855,4.099
C90_g0p0005_wb1non_hotspot_biased,89.986,5.992000000000001
C40_g0p003_wb0p25non_hotspot_biased,97.64299999999999,8.798
C20_g0p003_wb0p05non_hotspot_biased,99.34899999999999,16.187
C60_g0p005_wb0p5non_hotspot_biased,95.68700000000001,5.371
C60_g0p0005_wb0p5non_hotspot_biased,93.43700000000001,9.202
C30_g0p005_wb0p8non_hotspot_biased,94.046,4.54
C60_g0p01_wb0p25non_hotspot_biased,96.42200000000001,6.199
C60_g0p001_wb0p25non_hotspot_biased,97.417,12.068
C30_g0p005_wb0p1non_hotspot_biased,98.63799999999999,11.055
C30_g0p001_wb1non_hotspot_biased,90.411,5.617999999999999
C30_g0p005_wb1non_hotspot_biased,93.14,4.033
C60_g0p01_wb0p5non_hotspot_biased,95.434,4.945
C7_g0p001_wb0p25non_hotspot_biased,95.65799999999999,15.515999999999998
C40_g0p008_wb0p8non_hotspot_biased,94.04899999999999,4.312
C10_g0p008_wb0p5non_hotspot_biased,95.729,6.403
C90_g0p0005_wb0p05non_hotspot_biased,99.345,20.983
C7_g0p0005_wb0p5non_hotspot_biased,93.366,14.161
C40_g0p003_wb1non_hotspot_biased,91.92,4.294
C20_g0p005_wb0p25non_hotspot_biased,97.67200000000001,8.654
C20_g0p008_wb0p05non_hotspot_biased,98.822,12.117
C40_g0p008_wb0p25non_hotspot_biased,96.896,7.026
C40_g0p005_wb0p05non_hotspot_biased,98.859,11.762
C40_g0p008_wb0p1non_hotspot_biased,97.589,8.61
C20_g0p0005_wb0p1non_hotspot_biased,98.65100000000001,23.549
C30_g0p001_wb0p25non_hotspot_biased,97.176,13.427
C7_g0p01_wb0p1non_hotspot_biased,98.381,12.587
C30_g0p008_wb0p8non_hotspot_biased,94.029,4.5760000000000005
C20_g0p001_wb0p1non_hotspot_biased,98.68700000000001,19.05
C90_g0p01_wb0p05non_hotspot_biased,97.00200000000001,7.351
C90_g0p001_wb0p8non_hotspot_biased,92.581,5.664
C60_g0p008_wb0p5non_hotspot_biased,95.374,5.059
C30_g0p0005_wb0p5non_hotspot_biased,93.522,10.806
C20_g0p0005_wb0p8non_hotspot_biased,91.25299999999999,8.828
C7_g0p001_wb0p5non_hotspot_biased,93.48299999999999,11.526
C20_g0p001_wb0p8non_hotspot_biased,91.175,7.0760000000000005
C20_g0p01_wb0p05non_hotspot_biased,98.529,11.498
C90_g0p001_wb0p1non_hotspot_biased,99.07,15.949000000000002
C10_g0p003_wb0p25non_hotspot_biased,97.141,11.544
C7_g0p01_wb0p8non_hotspot_biased,93.289,5.1370000000000005
C30_g0p008_wb0p1non_hotspot_biased,98.214,9.304
C10_g0p005_wb0p05non_hotspot_biased,99.49,17.093
C10_g0p0005_wb0p25non_hotspot_biased,95.52,18.445
C10_g0p008_wb0p25non_hotspot_biased,97.605,9.371
C30_g0p008_wb1non_hotspot_biased,93.182,3.983
C90_g0p003_wb0p8non_hotspot_biased,94.272,4.558
C10_g0p005_wb0p5non_hotspot_biased,95.089,6.87
C20_g0p003_wb0p1non_hotspot_biased,99.03200000000001,14.225
C40_g0p005_wb0p8non_hotspot_biased,94.35700000000001,4.534
C60_g0p0005_wb0p25non_hotspot_biased,96.221,13.788
C90_g0p001_wb0p05non_hotspot_biased,99.46,18.389
C10_g0p01_wb0p25non_hotspot_biased,96.883,8.603
C10_g0p01_wb0p5non_hotspot_biased,95.331,6.496
C40_g0p005_wb0p1non_hotspot_biased,98.54299999999999,10.494000000000002
C90_g0p003_wb1non_hotspot_biased,92.975,4.075
C90_g0p003_wb0p1non_hotspot_biased,98.63600000000001,9.979
C20_g0p003_wb0p8non_hotspot_biased,92.77,5.14
C7_g0p003_wb0p5non_hotspot_biased,94.18700000000001,8.171
C7_g0p008_wb0p25non_hotspot_biased,97.569,9.459
C20_g0p005_wb0p1non_hotspot_biased,98.895,11.559000000000001
C10_g0p003_wb0p5non_hotspot_biased,93.902,7.486000000000001
C60_g0p003_wb0p25non_hotspot_biased,97.758,8.257
C90_g0p005_wb0p8non_hotspot_biased,94.67299999999999,4.263999999999999
C40_g0p003_wb0p8non_hotspot_biased,93.67,4.862
C7_g0p005_wb0p05non_hotspot_biased,99.429,17.29
C60_g0p003_wb1non_hotspot_biased,93.029,4.111000000000001
C7_g0p0005_wb0p25non_hotspot_biased,94.884,18.227999999999998
C40_g0p0005_wb0p5non_hotspot_biased,93.3,10.475
C20_g0p01_wb1non_hotspot_biased,93.319,4.101
C20_g0p01_wb0p5non_hotspot_biased,95.803,5.672000000000001
C7_g0p01_wb0p25non_hotspot_biased,97.446,9.587
C40_g0p001_wb0p25non_hotspot_biased,97.28399999999999,11.993
C40_g0p003_wb0p1non_hotspot_biased,98.962,11.97
C10_g0p005_wb1non_hotspot_biased,91.71600000000001,4.511
C10_g0p001_wb1non_hotspot_biased,89.06299999999999,6.7989999999999995
C7_g0p005_wb0p5non_hotspot_biased,94.40799999999999,7.027
C20_g0p005_wb0p8non_hotspot_biased,93.185,4.555
C90_g0p005_wb0p1non_hotspot_biased,98.065,8.265
C20_g0p001_wb0p05non_hotspot_biased,99.24600000000001,22.624000000000002
C30_g0p01_wb0p5non_hotspot_biased,95.682,5.385
C7_g0p003_wb1non_hotspot_biased,91.441,5.295
C40_g0p01_wb0p05non_hotspot_biased,97.992,8.982000000000001
C30_g0p0005_wb0p05non_hotspot_biased,99.12,26.168000000000003
C7_g0p0005_wb1non_hotspot_biased,88.29700000000001,8.465
C40_g0p001_wb0p8non_hotspot_biased,91.723,6.15
C10_g0p001_wb0p5non_hotspot_biased,93.679,10.546
C90_g0p0005_wb0p1non_hotspot_biased,98.85799999999999,18.393
C40_g0p0005_wb0p05non_hotspot_biased,99.182,23.796999999999997
C40_g0p001_wb0p1non_hotspot_biased,98.954,18.093
C60_g0p005_wb0p05non_hotspot_biased,98.448,10.19
C7_g0p003_wb0p25non_hotspot_biased,97.221,12.213
C90_g0p0005_wb0p8non_hotspot_biased,91.71600000000001,6.906000000000001
C20_g0p008_wb1non_hotspot_biased,92.98100000000001,4.048
C60_g0p008_wb0p25non_hotspot_biased,96.32799999999999,6.249
C30_g0p005_wb0p0no_bias,99.458,15.182
C60_g0p01_wb0p0no_bias,98.14399999999999,9.237
C40_g0p008_wb0p0no_bias,98.73899999999999,11.311
C90_g0p008_wb0p0no_bias,98.04299999999999,8.884
C30_g0p001_wb0p0no_bias,99.84700000000001,25.599
C7_g0p008_wb0p0no_bias,99.671,19.023
C20_g0p008_wb0p0no_bias,99.17399999999999,13.997
C30_g0p003_wb0p0no_bias,99.712,18.612000000000002
C40_g0p01_wb0p0no_bias,98.53200000000001,10.354000000000001
C20_g0p0005_wb0p0no_bias,99.727,32.711999999999996
C20_g0p01_wb0p0no_bias,98.95,13.237
C40_g0p003_wb0p0no_bias,99.671,17.4
C90_g0p005_wb0p0no_bias,98.802,10.707
C7_g0p005_wb0p0no_bias,99.822,20.656999999999996
C20_g0p005_wb0p0no_bias,99.515,16.153
C30_g0p01_wb0p0no_bias,98.654,12.045
C40_g0p001_wb0p0no_bias,99.83200000000001,23.193
C90_g0p001_wb0p0no_bias,99.82,20.534000000000002
C30_g0p008_wb0p0no_bias,98.95100000000001,12.885
C20_g0p001_wb0p0no_bias,99.723,26.451
C7_g0p001_wb0p0no_bias,99.708,30.723000000000003
C40_g0p005_wb0p0no_bias,99.28200000000001,13.367
C90_g0p003_wb0p0no_bias,99.38,14.057
C90_g0p0005_wb0p0no_bias,99.78,25.005
C20_g0p003_wb0p0no_bias,99.816,19.293
C10_g0p01_wb0p0no_bias,99.384,16.067
C7_g0p003_wb0p0no_bias,99.84299999999999,24.276999999999997
C40_g0p0005_wb0p0no_bias,99.77799999999999,29.648000000000003
C60_g0p008_wb0p0no_bias,98.434,10.241
C10_g0p005_wb0p0no_bias,99.766,19.089000000000002
C30_g0p0005_wb0p0no_bias,99.67399999999999,29.498
C10_g0p003_wb0p0no_bias,99.82799999999999,22.916999999999998
C10_g0p001_wb0p0no_bias,99.69,28.811999999999998
C60_g0p0005_wb0p0no_bias,99.787,27.886999999999997
C7_g0p01_wb0p0no_bias,99.55799999999999,18.069000000000003
C60_g0p001_wb0p0no_bias,99.825,22.279
C90_g0p01_wb0p0no_bias,97.461,8.699
C60_g0p003_wb0p0no_bias,99.441,14.867
C10_g0p0005_wb0p0no_bias,99.78299999999999,36.464
C60_g0p005_wb0p0no_bias,99.12299999999999,12.449000000000002
C7_g0p0005_wb0p0no_bias,99.792,38.97
C10_g0p008_wb0p0no_bias,99.55799999999999,17.183


==> Figures/HTC_plot_sota_data.csv <==
,sota_hitrate,sota_fprate
C4_g0p001_wb0p25hotspot_biased,94.917,45.201
C1_g0p0005_wb0p25hotspot_biased,93.053,43.964
C1_g0p003_wb1hotspot_biased,97.132,45.824
C1_g0p0005_wb0p1hotspot_biased,91.711,42.836000000000006
C10_g0p001_wb1hotspot_biased,97.831,44.5
C8_g0p01_wb1hotspot_biased,96.51100000000001,40.699
C8_g0p005_wb0p8hotspot_biased,97.96799999999999,42.588
C10_g0p005_wb1hotspot_biased,97.704,41.983000000000004
C6_g0p01_wb0p1hotspot_biased,97.01100000000001,41.806999999999995
C6_g0p003_wb0p5hotspot_biased,98.181,43.825
C2_g0p008_wb0p5hotspot_biased,98.23100000000001,44.718
C8_g0p005_wb0p1hotspot_biased,97.795,42.571999999999996
C6_g0p008_wb0p05hotspot_biased,97.381,41.792
C6_g0p01_wb0p8hotspot_biased,97.05,41.861000000000004
C4_g0p0005_wb0p5hotspot_biased,95.04899999999999,44.683
C6_g0p005_wb0p25hotspot_biased,98.301,44.354
C1_g0p0005_wb0p8hotspot_biased,95.005,45.01
C6_g0p003_wb0p05hotspot_biased,97.476,43.968999999999994
C6_g0p003_wb1hotspot_biased,98.57799999999999,44.86600000000001
C4_g0p005_wb0p5hotspot_biased,98.29899999999999,44.177
C0p5_g0p0005_wb0p05hotspot_biased,88.368,38.739000000000004
C8_g0p01_wb0p1hotspot_biased,96.572,41.037
C4_g0p01_wb0p25hotspot_biased,97.26100000000001,42.292
C6_g0p001_wb0p5hotspot_biased,96.39200000000001,43.698
C10_g0p01_wb0p5hotspot_biased,96.556,39.69
C2_g0p008_wb1hotspot_biased,98.603,44.735
C8_g0p01_wb0p8hotspot_biased,96.509,39.918
C8_g0p001_wb0p8hotspot_biased,97.02,44.75
C0p5_g0p008_wb0p8hotspot_biased,96.67200000000001,45.238
C8_g0p01_wb0p05hotspot_biased,96.77600000000001,40.689
C4_g0p003_wb0p5hotspot_biased,98.302,44.706
C0p5_g0p01_wb0p5hotspot_biased,96.596,44.187
C8_g0p0005_wb1hotspot_biased,96.21700000000001,45.118
C1_g0p01_wb0p5hotspot_biased,97.625,43.967
C1_g0p001_wb0p05hotspot_biased,92.365,43.239
C10_g0p003_wb0p05hotspot_biased,97.594,42.592
C8_g0p001_wb0p1hotspot_biased,95.089,43.263999999999996
C0p5_g0p008_wb0p1hotspot_biased,94.443,43.633
C0p5_g0p003_wb0p25hotspot_biased,94.745,44.04600000000001
C8_g0p005_wb0p05hotspot_biased,97.729,42.06399999999999
C6_g0p0005_wb0p25hotspot_biased,94.866,43.74100000000001
C8_g0p008_wb0p25hotspot_biased,97.081,42.218999999999994
C2_g0p01_wb1hotspot_biased,98.272,43.956
C2_g0p0005_wb0p5hotspot_biased,94.76,45.146
C8_g0p003_wb0p25hotspot_biased,98.428,43.87
C4_g0p001_wb0p5hotspot_biased,95.975,44.038000000000004
C8_g0p003_wb0p8hotspot_biased,98.493,44.31100000000001
C6_g0p01_wb0p25hotspot_biased,97.118,42.166000000000004
C6_g0p0005_wb1hotspot_biased,96.48700000000001,45.085
C10_g0p005_wb0p25hotspot_biased,97.869,42.254
C0p5_g0p008_wb0p25hotspot_biased,94.932,44.342
C1_g0p008_wb0p5hotspot_biased,97.79899999999999,44.915
C10_g0p008_wb0p05hotspot_biased,97.105,41.103
C10_g0p008_wb0p1hotspot_biased,96.821,40.301
C0p5_g0p005_wb0p05hotspot_biased,94.337,43.637
C8_g0p003_wb0p1hotspot_biased,97.993,43.352
C2_g0p001_wb0p25hotspot_biased,94.351,44.356
C10_g0p008_wb0p8hotspot_biased,96.802,40.657
C8_g0p003_wb1hotspot_biased,98.647,44.441
C6_g0p005_wb0p5hotspot_biased,97.82700000000001,43.513999999999996
C10_g0p0005_wb0p25hotspot_biased,94.51,44.443999999999996
C4_g0p003_wb1hotspot_biased,98.28200000000001,44.8
C0p5_g0p005_wb0p8hotspot_biased,96.76899999999999,45.543
C10_g0p0005_wb0p8hotspot_biased,96.105,43.646
C0p5_g0p005_wb0p1hotspot_biased,94.161,43.656000000000006
C4_g0p003_wb0p25hotspot_biased,97.684,44.586000000000006
C0p5_g0p003_wb1hotspot_biased,96.29299999999999,45.238
C2_g0p001_wb0p5hotspot_biased,94.829,43.983000000000004
C10_g0p0005_wb0p1hotspot_biased,93.757,43.126999999999995
C2_g0p01_wb0p5hotspot_biased,98.17399999999999,43.488
C10_g0p01_wb1hotspot_biased,96.21700000000001,39.296
C4_g0p008_wb0p25hotspot_biased,97.92200000000001,42.827
C10_g0p005_wb0p1hotspot_biased,97.09899999999999,41.657
C4_g0p01_wb0p8hotspot_biased,97.15,42.835
C4_g0p005_wb0p05hotspot_biased,97.586,44.946999999999996
C1_g0p005_wb0p5hotspot_biased,96.97,45.225
C6_g0p001_wb0p05hotspot_biased,95.152,44.108000000000004
C1_g0p01_wb0p25hotspot_biased,97.177,44.135
C4_g0p01_wb0p1hotspot_biased,97.471,41.958
C2_g0p003_wb0p5hotspot_biased,97.18299999999999,44.851000000000006
C6_g0p008_wb0p5hotspot_biased,97.805,42.208
C10_g0p005_wb0p8hotspot_biased,97.821,41.923
C10_g0p003_wb0p1hotspot_biased,97.811,44.24
C0p5_g0p001_wb0p25hotspot_biased,93.258,44.32
C1_g0p003_wb0p5hotspot_biased,95.65299999999999,44.604
C10_g0p001_wb0p05hotspot_biased,95.588,43.088
C1_g0p003_wb0p05hotspot_biased,94.023,44.886
C0p5_g0p001_wb0p8hotspot_biased,95.156,45.638999999999996
C8_g0p008_wb0p8hotspot_biased,97.40700000000001,41.513999999999996
C0p5_g0p01_wb0p05hotspot_biased,94.24799999999999,43.122
C2_g0p01_wb0p25hotspot_biased,97.46600000000001,43.971000000000004
C10_g0p008_wb1hotspot_biased,96.594,39.67
C4_g0p0005_wb1hotspot_biased,96.06200000000001,45.593
C2_g0p008_wb0p25hotspot_biased,97.976,44.924
C2_g0p005_wb0p5hotspot_biased,97.943,45.658
C2_g0p0005_wb0p05hotspot_biased,92.536,43.035
C10_g0p003_wb0p8hotspot_biased,98.367,43.604
C2_g0p005_wb0p05hotspot_biased,96.365,44.381
C0p5_g0p0005_wb0p5hotspot_biased,93.21,43.402
C0p5_g0p001_wb0p1hotspot_biased,91.07700000000001,42.123999999999995
C8_g0p008_wb0p1hotspot_biased,97.329,40.162
C4_g0p0005_wb0p25hotspot_biased,94.485,45.423
C1_g0p001_wb0p5hotspot_biased,95.48200000000001,43.996
C10_g0p001_wb0p1hotspot_biased,95.273,42.951
C8_g0p0005_wb0p25hotspot_biased,94.26,43.193999999999996
C6_g0p0005_wb0p1hotspot_biased,93.044,43.102
C2_g0p003_wb0p25hotspot_biased,96.098,44.394
C4_g0p008_wb0p5hotspot_biased,97.944,42.684
C8_g0p0005_wb0p5hotspot_biased,94.97,44.324
C0p5_g0p003_wb0p8hotspot_biased,95.462,44.342
C10_g0p01_wb0p05hotspot_biased,96.027,39.672
C10_g0p001_wb0p8hotspot_biased,97.84200000000001,45.178999999999995
C8_g0p001_wb0p25hotspot_biased,95.51100000000001,43.97
C1_g0p008_wb0p05hotspot_biased,96.1,43.761
C2_g0p005_wb1hotspot_biased,98.448,45.339
C0p5_g0p01_wb1hotspot_biased,97.494,45.343999999999994
C0p5_g0p003_wb0p1hotspot_biased,93.764,43.573
C1_g0p005_wb0p25hotspot_biased,96.288,45.81
C6_g0p0005_wb0p8hotspot_biased,95.488,44.095
C2_g0p001_wb1hotspot_biased,95.885,45.431999999999995
C1_g0p003_wb0p1hotspot_biased,94.102,43.801
C2_g0p005_wb0p8hotspot_biased,97.99799999999999,44.528999999999996
C10_g0p0005_wb0p05hotspot_biased,94.295,43.04
C10_g0p003_wb0p5hotspot_biased,98.161,43.718
C2_g0p0005_wb1hotspot_biased,95.807,45.575
C0p5_g0p005_wb1hotspot_biased,96.869,45.808
C0p5_g0p0005_wb0p8hotspot_biased,95.291,44.975
C0p5_g0p001_wb1hotspot_biased,95.758,45.602
C4_g0p003_wb0p05hotspot_biased,97.26,44.06100000000001
C4_g0p001_wb1hotspot_biased,96.99799999999999,45.386
C1_g0p003_wb0p8hotspot_biased,96.588,44.843
C4_g0p005_wb1hotspot_biased,98.446,44.013999999999996
C2_g0p005_wb0p1hotspot_biased,97.551,44.535
C0p5_g0p001_wb0p5hotspot_biased,94.689,44.777
C8_g0p008_wb0p5hotspot_biased,97.324,40.703
C0p5_g0p0005_wb0p1hotspot_biased,91.086,40.278
C10_g0p001_wb0p5hotspot_biased,96.835,44.206
C1_g0p001_wb0p1hotspot_biased,92.74,43.757
C8_g0p008_wb1hotspot_biased,97.10600000000001,41.458
C4_g0p008_wb0p1hotspot_biased,97.792,43.684
C4_g0p005_wb0p25hotspot_biased,98.16,43.643
C8_g0p0005_wb0p1hotspot_biased,93.35,43.153999999999996
C4_g0p008_wb0p05hotspot_biased,97.978,43.065
C6_g0p0005_wb0p5hotspot_biased,95.318,45.093
C1_g0p01_wb0p05hotspot_biased,95.97,44.458
C1_g0p001_wb0p8hotspot_biased,95.524,44.861000000000004
C6_g0p001_wb0p25hotspot_biased,95.296,43.638999999999996
C4_g0p008_wb0p8hotspot_biased,97.848,42.478
C8_g0p0005_wb0p8hotspot_biased,95.96,44.375
C0p5_g0p003_wb0p5hotspot_biased,95.23100000000001,45.339
C10_g0p001_wb0p25hotspot_biased,96.087,43.677
C1_g0p003_wb0p25hotspot_biased,94.833,43.674
C0p5_g0p001_wb0p05hotspot_biased,90.919,40.74
C0p5_g0p01_wb0p25hotspot_biased,95.193,45.056000000000004
C2_g0p01_wb0p05hotspot_biased,97.624,43.312
C2_g0p001_wb0p8hotspot_biased,95.508,44.873000000000005
C2_g0p005_wb0p25hotspot_biased,97.71,44.443999999999996
C2_g0p0005_wb0p25hotspot_biased,93.34,44.081
C0p5_g0p005_wb0p5hotspot_biased,95.45200000000001,45.132
C2_g0p008_wb0p05hotspot_biased,97.455,43.166000000000004
C1_g0p01_wb1hotspot_biased,98.447,45.918
C10_g0p0005_wb0p5hotspot_biased,95.449,44.62
C2_g0p001_wb0p1hotspot_biased,94.13600000000001,44.065
C4_g0p0005_wb0p05hotspot_biased,93.08200000000001,43.193000000000005
C1_g0p008_wb1hotspot_biased,98.14399999999999,44.972
C2_g0p01_wb0p1hotspot_biased,97.708,43.855
C2_g0p003_wb0p8hotspot_biased,98.15100000000001,45.472
C2_g0p003_wb0p05hotspot_biased,95.398,44.089
C6_g0p008_wb0p8hotspot_biased,97.664,41.666000000000004
C1_g0p005_wb0p1hotspot_biased,94.95,44.79
C10_g0p005_wb0p5hotspot_biased,97.51,41.288999999999994
C2_g0p003_wb1hotspot_biased,98.662,46.199
C8_g0p0005_wb0p05hotspot_biased,93.141,44.247
C4_g0p01_wb1hotspot_biased,97.17299999999999,41.93899999999999
C8_g0p001_wb0p05hotspot_biased,94.44,42.696999999999996
C6_g0p008_wb1hotspot_biased,97.573,41.588
C2_g0p01_wb0p8hotspot_biased,98.132,44.202
C10_g0p01_wb0p25hotspot_biased,96.06200000000001,40.101
C1_g0p005_wb0p05hotspot_biased,95.807,44.211000000000006
C4_g0p01_wb0p5hotspot_biased,97.23100000000001,42.136
C2_g0p003_wb0p1hotspot_biased,95.73899999999999,44.56399999999999
C1_g0p008_wb0p25hotspot_biased,96.65299999999999,44.453
C6_g0p008_wb0p1hotspot_biased,97.32700000000001,41.983000000000004
C1_g0p005_wb0p8hotspot_biased,97.52,45.507
C0p5_g0p01_wb0p1hotspot_biased,94.6,42.641000000000005
C4_g0p001_wb0p05hotspot_biased,94.01899999999999,43.678999999999995
C1_g0p0005_wb0p05hotspot_biased,91.902,42.028
C4_g0p003_wb0p1hotspot_biased,97.295,44.263000000000005
C1_g0p01_wb0p1hotspot_biased,95.785,43.008
C8_g0p001_wb0p5hotspot_biased,96.806,43.693999999999996
C0p5_g0p008_wb0p5hotspot_biased,96.16,43.99
C4_g0p003_wb0p8hotspot_biased,98.10700000000001,44.933
C6_g0p01_wb1hotspot_biased,97.00299999999999,41.068000000000005
C0p5_g0p01_wb0p8hotspot_biased,97.304,45.361000000000004
C1_g0p01_wb0p8hotspot_biased,97.806,45.6
C10_g0p0005_wb1hotspot_biased,96.416,44.516999999999996
C10_g0p003_wb1hotspot_biased,98.41799999999999,43.512
C6_g0p005_wb0p05hotspot_biased,97.65,43.059
C1_g0p001_wb1hotspot_biased,95.855,45.61600000000001
C1_g0p005_wb1hotspot_biased,98.492,46.074
C6_g0p008_wb0p25hotspot_biased,97.262,42.31100000000001
C4_g0p001_wb0p1hotspot_biased,94.441,43.06100000000001
C6_g0p003_wb0p25hotspot_biased,98.126,44.588
C2_g0p0005_wb0p1hotspot_biased,92.51299999999999,43.255
C10_g0p008_wb0p5hotspot_biased,96.90799999999999,39.922
C0p5_g0p0005_wb0p25hotspot_biased,91.101,40.817
C6_g0p005_wb0p8hotspot_biased,98.302,42.352
C1_g0p008_wb0p1hotspot_biased,95.60799999999999,43.4
C2_g0p0005_wb0p8hotspot_biased,95.757,45.513000000000005
C6_g0p005_wb1hotspot_biased,98.369,43.522
C4_g0p001_wb0p8hotspot_biased,96.611,45.07
C6_g0p001_wb1hotspot_biased,97.12,45.163000000000004
C8_g0p003_wb0p5hotspot_biased,98.33200000000001,44.207
C4_g0p01_wb0p05hotspot_biased,97.38,41.97
C6_g0p005_wb0p1hotspot_biased,98.085,43.106
C1_g0p008_wb0p8hotspot_biased,98.12700000000001,45.577
C8_g0p01_wb0p25hotspot_biased,96.47399999999999,39.902
C6_g0p003_wb0p8hotspot_biased,98.31200000000001,44.284
C2_g0p008_wb0p8hotspot_biased,98.488,45.143
C0p5_g0p008_wb1hotspot_biased,97.335,44.723
C4_g0p0005_wb0p8hotspot_biased,95.868,45.268
C6_g0p01_wb0p5hotspot_biased,96.90899999999999,41.516999999999996
C1_g0p0005_wb0p5hotspot_biased,94.19,44.782
C0p5_g0p003_wb0p05hotspot_biased,93.235,43.88
C6_g0p003_wb0p1hotspot_biased,97.679,44.031000000000006
C2_g0p008_wb0p1hotspot_biased,97.316,44.611000000000004
C1_g0p001_wb0p25hotspot_biased,93.96600000000001,43.586000000000006
C4_g0p008_wb1hotspot_biased,97.725,43.505
C10_g0p003_wb0p25hotspot_biased,97.988,43.76
C8_g0p008_wb0p05hotspot_biased,97.14399999999999,40.782
C6_g0p0005_wb0p05hotspot_biased,93.29700000000001,43.568000000000005
C8_g0p005_wb0p5hotspot_biased,97.97,42.46
C8_g0p005_wb0p25hotspot_biased,97.79299999999999,42.367
C4_g0p0005_wb0p1hotspot_biased,92.48200000000001,44.047
C6_g0p01_wb0p05hotspot_biased,96.9,40.483000000000004
C6_g0p001_wb0p8hotspot_biased,96.818,45.368
C1_g0p0005_wb1hotspot_biased,96.34299999999999,45.33
C10_g0p01_wb0p8hotspot_biased,96.613,39.433
C8_g0p003_wb0p05hotspot_biased,97.806,43.038000000000004
C0p5_g0p005_wb0p25hotspot_biased,94.514,44.233999999999995
C0p5_g0p0005_wb1hotspot_biased,95.11200000000001,44.816
C8_g0p01_wb0p5hotspot_biased,96.522,39.98
C10_g0p008_wb0p25hotspot_biased,96.775,40.352
C8_g0p005_wb1hotspot_biased,97.712,42.284
C4_g0p005_wb0p1hotspot_biased,97.552,43.803000000000004
C8_g0p001_wb1hotspot_biased,97.788,44.519
C0p5_g0p008_wb0p05hotspot_biased,94.15299999999999,42.825
C10_g0p005_wb0p05hotspot_biased,97.72200000000001,42.07
C10_g0p01_wb0p1hotspot_biased,95.932,39.73
C6_g0p001_wb0p1hotspot_biased,94.891,43.626999999999995
C4_g0p005_wb0p8hotspot_biased,98.396,43.733000000000004
C2_g0p001_wb0p05hotspot_biased,93.635,44.123999999999995
C10_g0p008_wb0p8non_hotspot_biased,92.694,34.934
C10_g0p003_wb0p05non_hotspot_biased,95.494,38.585
C2_g0p001_wb0p25non_hotspot_biased,59.305,22.609
C0p5_g0p008_wb0p1non_hotspot_biased,79.76899999999999,33.251
C1_g0p001_wb0p5non_hotspot_biased,18.883,6.343
C0p5_g0p001_wb0p05non_hotspot_biased,71.235,27.854
C6_g0p0005_wb0p25non_hotspot_biased,64.63,23.063000000000002
C4_g0p008_wb0p5non_hotspot_biased,91.493,34.494
C0p5_g0p008_wb0p8non_hotspot_biased,53.74100000000001,19.855
C10_g0p008_wb0p1non_hotspot_biased,94.916,36.571
C8_g0p003_wb0p25non_hotspot_biased,90.149,33.833
C2_g0p0005_wb0p5non_hotspot_biased,12.839,4.999
C6_g0p01_wb0p5non_hotspot_biased,92.859,35.313
C6_g0p01_wb1non_hotspot_biased,92.16,34.64
C1_g0p003_wb0p5non_hotspot_biased,57.56100000000001,21.971999999999998
C8_g0p005_wb0p05non_hotspot_biased,96.199,38.729
C8_g0p008_wb0p25non_hotspot_biased,94.1,36.496
C1_g0p001_wb0p05non_hotspot_biased,76.457,32.603
C8_g0p008_wb0p8non_hotspot_biased,93.145,34.369
C2_g0p01_wb0p25non_hotspot_biased,89.8,34.989000000000004
C2_g0p001_wb1non_hotspot_biased,17.721,6.346
C1_g0p0005_wb1non_hotspot_biased,0.0,0.0
C2_g0p005_wb1non_hotspot_biased,71.994,25.743000000000002
C2_g0p005_wb0p5non_hotspot_biased,75.556,28.824
C8_g0p008_wb0p1non_hotspot_biased,95.412,36.601
C10_g0p005_wb0p25non_hotspot_biased,93.641,35.288000000000004
C8_g0p01_wb0p5non_hotspot_biased,93.376,34.856
C0p5_g0p01_wb0p5non_hotspot_biased,59.158,21.638
C10_g0p008_wb0p05non_hotspot_biased,95.853,38.4
C0p5_g0p0005_wb0p8non_hotspot_biased,0.0,0.0
C10_g0p0005_wb0p05non_hotspot_biased,85.305,36.854
C1_g0p005_wb0p5non_hotspot_biased,64.6,24.311999999999998
C4_g0p003_wb1non_hotspot_biased,68.257,24.265
C10_g0p003_wb1non_hotspot_biased,82.12299999999999,29.328000000000003
C1_g0p01_wb0p8non_hotspot_biased,69.187,26.151999999999997
C1_g0p0005_wb0p25non_hotspot_biased,6.499,2.29
C1_g0p01_wb0p25non_hotspot_biased,81.002,31.647
C0p5_g0p0005_wb0p1non_hotspot_biased,25.775,8.604
C1_g0p01_wb0p1non_hotspot_biased,88.074,36.425
C2_g0p003_wb0p5non_hotspot_biased,66.727,25.381999999999998
C6_g0p003_wb0p05non_hotspot_biased,94.566,39.996
C6_g0p008_wb0p5non_hotspot_biased,92.65100000000001,34.523
C4_g0p0005_wb0p5non_hotspot_biased,35.696,9.988
C6_g0p008_wb0p05non_hotspot_biased,95.835,38.857
C1_g0p0005_wb0p8non_hotspot_biased,0.0,0.0
C6_g0p005_wb0p25non_hotspot_biased,90.928,35.965
C10_g0p01_wb1non_hotspot_biased,93.65299999999999,34.071999999999996
C1_g0p0005_wb0p1non_hotspot_biased,56.126999999999995,18.930999999999997
C0p5_g0p003_wb1non_hotspot_biased,27.343000000000004,9.228
C4_g0p001_wb0p25non_hotspot_biased,66.915,26.354
C2_g0p001_wb0p5non_hotspot_biased,44.803999999999995,13.847999999999999
C4_g0p001_wb0p5non_hotspot_biased,56.32899999999999,19.746
C2_g0p0005_wb0p05non_hotspot_biased,77.319,32.718
C6_g0p01_wb0p25non_hotspot_biased,93.72200000000001,36.872
C1_g0p008_wb0p05non_hotspot_biased,92.52600000000001,39.711
C8_g0p003_wb0p8non_hotspot_biased,80.296,28.456999999999997
C6_g0p0005_wb0p8non_hotspot_biased,29.891,8.705
C1_g0p005_wb0p25non_hotspot_biased,74.542,30.675
C10_g0p001_wb0p8non_hotspot_biased,61.042,22.546999999999997
C10_g0p01_wb0p05non_hotspot_biased,94.84899999999999,37.46
C0p5_g0p0005_wb0p05non_hotspot_biased,65.923,24.68
C4_g0p0005_wb0p25non_hotspot_biased,57.035,19.612000000000002
C1_g0p008_wb0p5non_hotspot_biased,72.789,27.151
C8_g0p001_wb0p25non_hotspot_biased,71.112,27.688000000000002
C0p5_g0p001_wb0p1non_hotspot_biased,55.351000000000006,19.289
C6_g0p0005_wb0p1non_hotspot_biased,76.868,31.774
C8_g0p0005_wb0p5non_hotspot_biased,51.352,17.772000000000002
C2_g0p003_wb0p25non_hotspot_biased,75.759,30.275
C10_g0p001_wb0p05non_hotspot_biased,90.391,38.003
C8_g0p003_wb0p1non_hotspot_biased,93.235,37.092
C0p5_g0p01_wb0p05non_hotspot_biased,87.852,37.719
C6_g0p005_wb0p5non_hotspot_biased,89.117,32.946
C0p5_g0p001_wb0p8non_hotspot_biased,0.0,0.0
C10_g0p001_wb0p1non_hotspot_biased,83.976,33.935
C0p5_g0p003_wb0p05non_hotspot_biased,81.846,36.811
C0p5_g0p008_wb0p05non_hotspot_biased,87.008,37.457
C2_g0p01_wb0p8non_hotspot_biased,84.991,32.03
C0p5_g0p005_wb0p25non_hotspot_biased,64.524,24.373
C8_g0p001_wb0p8non_hotspot_biased,58.159,20.953000000000003
C4_g0p003_wb0p5non_hotspot_biased,75.477,27.628
C8_g0p01_wb0p05non_hotspot_biased,95.478,38.306999999999995
C0p5_g0p003_wb0p1non_hotspot_biased,73.96600000000001,31.101999999999997
C2_g0p008_wb0p25non_hotspot_biased,89.235,35.468
C4_g0p01_wb0p5non_hotspot_biased,91.83200000000001,34.836999999999996
C10_g0p003_wb0p8non_hotspot_biased,84.865,29.949
C2_g0p005_wb0p05non_hotspot_biased,93.41,40.52
C8_g0p001_wb0p1non_hotspot_biased,84.21700000000001,34.086999999999996
C8_g0p003_wb1non_hotspot_biased,80.12,28.564
C2_g0p01_wb0p1non_hotspot_biased,93.944,38.245
C10_g0p003_wb0p1non_hotspot_biased,93.522,38.418
C8_g0p0005_wb0p25non_hotspot_biased,65.194,23.396
C0p5_g0p003_wb0p8non_hotspot_biased,26.694000000000003,9.441
C1_g0p003_wb0p05non_hotspot_biased,85.75200000000001,39.266999999999996
C0p5_g0p005_wb0p1non_hotspot_biased,76.392,32.716
C1_g0p003_wb1non_hotspot_biased,44.107,15.418
C10_g0p005_wb0p8non_hotspot_biased,92.491,32.8
C6_g0p001_wb0p05non_hotspot_biased,88.185,38.064
C10_g0p0005_wb0p1non_hotspot_biased,78.666,32.558
C4_g0p005_wb0p5non_hotspot_biased,86.47200000000001,31.569000000000003
C4_g0p008_wb0p25non_hotspot_biased,92.867,35.833
C10_g0p005_wb0p1non_hotspot_biased,94.436,36.734
C10_g0p01_wb0p5non_hotspot_biased,94.02,34.652
C1_g0p01_wb1non_hotspot_biased,68.622,24.419
C4_g0p01_wb0p25non_hotspot_biased,93.48100000000001,36.159
C4_g0p005_wb0p05non_hotspot_biased,94.896,41.196999999999996
C6_g0p001_wb0p5non_hotspot_biased,59.494,21.705
C0p5_g0p005_wb0p8non_hotspot_biased,43.535,15.749
C10_g0p0005_wb0p8non_hotspot_biased,46.586999999999996,13.94
C2_g0p0005_wb1non_hotspot_biased,0.281,0.026000000000000002
C8_g0p005_wb0p8non_hotspot_biased,89.29700000000001,32.356
C6_g0p003_wb1non_hotspot_biased,77.09899999999999,27.191999999999997
C4_g0p003_wb0p25non_hotspot_biased,82.736,32.223
C6_g0p003_wb0p5non_hotspot_biased,80.98899999999999,30.107
C2_g0p008_wb0p5non_hotspot_biased,84.509,31.555
C2_g0p008_wb1non_hotspot_biased,80.363,29.239
C4_g0p01_wb1non_hotspot_biased,90.149,33.949
C8_g0p005_wb0p1non_hotspot_biased,95.01799999999999,37.403
C1_g0p005_wb0p05non_hotspot_biased,89.973,39.161
C10_g0p01_wb0p8non_hotspot_biased,93.475,34.475
C6_g0p01_wb0p05non_hotspot_biased,95.52,37.54
C1_g0p008_wb0p25non_hotspot_biased,81.12100000000001,31.753
C0p5_g0p005_wb0p5non_hotspot_biased,55.143,20.524
C2_g0p0005_wb0p25non_hotspot_biased,39.592,11.273
C6_g0p001_wb0p8non_hotspot_biased,53.121,19.249000000000002
C4_g0p0005_wb1non_hotspot_biased,11.092,4.886
C4_g0p0005_wb0p05non_hotspot_biased,81.845,35.201
C10_g0p0005_wb0p5non_hotspot_biased,52.986000000000004,18.202
C8_g0p001_wb0p05non_hotspot_biased,88.68299999999999,37.532
C4_g0p005_wb0p1non_hotspot_biased,93.544,37.845
C0p5_g0p0005_wb0p25non_hotspot_biased,0.0,0.0
C10_g0p01_wb0p25non_hotspot_biased,93.72200000000001,35.905
C2_g0p003_wb0p05non_hotspot_biased,91.315,39.323
C10_g0p001_wb0p25non_hotspot_biased,76.54899999999999,29.468000000000004
C6_g0p001_wb0p1non_hotspot_biased,81.355,33.812
C10_g0p005_wb0p5non_hotspot_biased,91.91,33.115
C10_g0p01_wb0p1non_hotspot_biased,94.15899999999999,36.536
C10_g0p008_wb1non_hotspot_biased,92.566,33.455
C4_g0p008_wb1non_hotspot_biased,88.803,33.62
C0p5_g0p003_wb0p25non_hotspot_biased,59.95,21.822
C4_g0p005_wb0p8non_hotspot_biased,83.20299999999999,29.414
C0p5_g0p01_wb0p25non_hotspot_biased,68.85300000000001,27.255
C6_g0p003_wb0p8non_hotspot_biased,78.391,27.73
C8_g0p01_wb0p25non_hotspot_biased,93.75399999999999,35.476
C0p5_g0p005_wb0p05non_hotspot_biased,85.27799999999999,37.722
C2_g0p008_wb0p8non_hotspot_biased,82.33200000000001,30.84
C8_g0p001_wb1non_hotspot_biased,54.255,17.372
C8_g0p005_wb1non_hotspot_biased,89.344,31.753
C0p5_g0p008_wb0p25non_hotspot_biased,65.382,25.405
C2_g0p005_wb0p25non_hotspot_biased,85.04700000000001,32.736
C0p5_g0p008_wb1non_hotspot_biased,49.34,17.066
C2_g0p008_wb0p05non_hotspot_biased,94.714,39.426
C0p5_g0p01_wb1non_hotspot_biased,51.71,18.595
C6_g0p003_wb0p1non_hotspot_biased,91.8,36.672
C2_g0p008_wb0p1non_hotspot_biased,92.306,38.332
C1_g0p003_wb0p25non_hotspot_biased,68.01899999999999,26.146
C8_g0p005_wb0p5non_hotspot_biased,91.292,33.223
C8_g0p0005_wb0p05non_hotspot_biased,82.931,37.446999999999996
C4_g0p001_wb0p1non_hotspot_biased,79.028,32.311
C8_g0p0005_wb0p8non_hotspot_biased,44.026,12.245999999999999
C1_g0p008_wb0p1non_hotspot_biased,87.531,35.914
C0p5_g0p001_wb0p5non_hotspot_biased,0.0,0.0
C6_g0p005_wb0p8non_hotspot_biased,87.68799999999999,30.663
C6_g0p001_wb0p25non_hotspot_biased,70.14,27.234
C4_g0p001_wb0p8non_hotspot_biased,46.239,16.085
C8_g0p0005_wb0p1non_hotspot_biased,77.336,32.32
C4_g0p01_wb0p05non_hotspot_biased,95.82600000000001,39.02
C1_g0p005_wb1non_hotspot_biased,56.426,20.809
C8_g0p003_wb0p5non_hotspot_biased,85.26899999999999,31.166
C4_g0p005_wb0p25non_hotspot_biased,91.105,34.61
C6_g0p0005_wb0p5non_hotspot_biased,46.06,14.364
C1_g0p001_wb1non_hotspot_biased,2.989,1.538
C4_g0p008_wb0p05non_hotspot_biased,96.329,40.013000000000005
C10_g0p001_wb0p5non_hotspot_biased,66.755,24.099
C1_g0p008_wb0p8non_hotspot_biased,68.273,25.82
C6_g0p005_wb0p1non_hotspot_biased,94.544,37.713
C4_g0p003_wb0p1non_hotspot_biased,89.98100000000001,36.935
C4_g0p003_wb0p05non_hotspot_biased,92.819,38.895
C0p5_g0p003_wb0p5non_hotspot_biased,40.327,13.137
C4_g0p01_wb0p1non_hotspot_biased,94.818,37.048
C2_g0p01_wb0p5non_hotspot_biased,87.48100000000001,32.53
C8_g0p001_wb0p5non_hotspot_biased,62.805,22.774
C4_g0p003_wb0p8non_hotspot_biased,71.605,25.989
C6_g0p001_wb1non_hotspot_biased,48.213,16.283
C4_g0p01_wb0p8non_hotspot_biased,91.571,35.010999999999996
C10_g0p003_wb0p5non_hotspot_biased,87.243,31.235
C6_g0p005_wb1non_hotspot_biased,86.125,30.903000000000002
C10_g0p0005_wb1non_hotspot_biased,41.223,11.757
C10_g0p003_wb0p25non_hotspot_biased,90.037,34.4
C2_g0p001_wb0p05non_hotspot_biased,81.873,36.452
C8_g0p01_wb1non_hotspot_biased,93.281,35.231
C2_g0p003_wb0p8non_hotspot_biased,61.743,21.869
C1_g0p005_wb0p1non_hotspot_biased,84.256,36.349000000000004
C0p5_g0p001_wb0p25non_hotspot_biased,9.676,3.886
C6_g0p008_wb0p8non_hotspot_biased,92.61399999999999,34.068000000000005
C6_g0p0005_wb0p05non_hotspot_biased,83.089,36.523
C1_g0p008_wb1non_hotspot_biased,64.125,23.42
C8_g0p0005_wb1non_hotspot_biased,31.802,9.117
C0p5_g0p0005_wb1non_hotspot_biased,0.0,0.0
C0p5_g0p0005_wb0p5non_hotspot_biased,0.0,0.0
C2_g0p003_wb0p1non_hotspot_biased,84.884,35.548
C1_g0p005_wb0p8non_hotspot_biased,61.218,22.570999999999998
C6_g0p008_wb0p1non_hotspot_biased,94.758,37.554
C8_g0p003_wb0p05non_hotspot_biased,95.26299999999999,38.953
C1_g0p01_wb0p5non_hotspot_biased,75.234,27.296
C2_g0p003_wb1non_hotspot_biased,60.357,21.336
C8_g0p008_wb0p05non_hotspot_biased,95.824,37.718
C4_g0p0005_wb0p1non_hotspot_biased,72.27199999999999,30.528000000000002
C8_g0p005_wb0p25non_hotspot_biased,92.367,35.088
C2_g0p01_wb0p05non_hotspot_biased,95.324,39.661
C2_g0p001_wb0p8non_hotspot_biased,25.058000000000003,8.122
C1_g0p001_wb0p25non_hotspot_biased,44.215,13.855
C4_g0p0005_wb0p8non_hotspot_biased,15.950999999999999,6.093
C6_g0p0005_wb1non_hotspot_biased,23.005,7.002999999999999
C1_g0p0005_wb0p5non_hotspot_biased,0.0,0.0
C10_g0p008_wb0p25non_hotspot_biased,93.43799999999999,35.178000000000004
C6_g0p008_wb1non_hotspot_biased,91.74799999999999,33.398
C10_g0p005_wb0p05non_hotspot_biased,96.421,38.824
C2_g0p001_wb0p1non_hotspot_biased,74.65,31.576
C0p5_g0p008_wb0p5non_hotspot_biased,57.363,21.112
C1_g0p001_wb0p1non_hotspot_biased,70.759,27.44
C2_g0p0005_wb0p8non_hotspot_biased,0.10800000000000001,0.011000000000000001
C6_g0p01_wb0p8non_hotspot_biased,92.587,35.293
C4_g0p008_wb0p1non_hotspot_biased,94.806,38.979
C10_g0p0005_wb0p25non_hotspot_biased,65.71600000000001,25.281999999999996
C10_g0p008_wb0p5non_hotspot_biased,93.58200000000001,33.971
C1_g0p01_wb0p05non_hotspot_biased,93.275,40.346
C1_g0p0005_wb0p05non_hotspot_biased,73.204,30.143
C1_g0p001_wb0p8non_hotspot_biased,4.412,1.973
C2_g0p01_wb1non_hotspot_biased,83.779,30.564
C6_g0p01_wb0p1non_hotspot_biased,94.575,37.804
C4_g0p008_wb0p8non_hotspot_biased,90.0,33.522
C6_g0p003_wb0p25non_hotspot_biased,87.71600000000001,33.646
C4_g0p005_wb1non_hotspot_biased,81.332,28.943
C10_g0p005_wb1non_hotspot_biased,90.552,32.47
C10_g0p001_wb1non_hotspot_biased,57.193000000000005,19.973
C4_g0p001_wb1non_hotspot_biased,44.05,14.212
C2_g0p0005_wb0p1non_hotspot_biased,66.796,25.305
C6_g0p005_wb0p05non_hotspot_biased,95.75200000000001,39.405
C6_g0p008_wb0p25non_hotspot_biased,93.49,36.486
C1_g0p003_wb0p1non_hotspot_biased,77.53699999999999,33.533
C8_g0p008_wb1non_hotspot_biased,91.62799999999999,33.895
C2_g0p005_wb0p8non_hotspot_biased,71.747,26.485
C0p5_g0p001_wb1non_hotspot_biased,0.0,0.0
C8_g0p01_wb0p8non_hotspot_biased,92.87100000000001,34.43
C0p5_g0p01_wb0p8non_hotspot_biased,53.438,19.944000000000003
C0p5_g0p005_wb1non_hotspot_biased,43.44,16.078
C1_g0p003_wb0p8non_hotspot_biased,50.788000000000004,16.957
C2_g0p005_wb0p1non_hotspot_biased,90.774,37.458
C8_g0p01_wb0p1non_hotspot_biased,94.39,37.478
C0p5_g0p01_wb0p1non_hotspot_biased,80.035,32.611
C8_g0p008_wb0p5non_hotspot_biased,92.9,34.305
C4_g0p001_wb0p05non_hotspot_biased,85.32700000000001,37.616
C8_g0p005_wb0p0no_bias,97.895,43.571999999999996
C10_g0p008_wb0p0no_bias,96.86200000000001,40.099000000000004
C8_g0p003_wb0p0no_bias,97.521,43.06399999999999
C1_g0p0005_wb0p0no_bias,90.29299999999999,41.631
C2_g0p01_wb0p0no_bias,97.491,44.028999999999996
C8_g0p001_wb0p0no_bias,94.934,42.602
C10_g0p003_wb0p0no_bias,97.439,44.003
C1_g0p01_wb0p0no_bias,95.88799999999999,43.626000000000005
C10_g0p001_wb0p0no_bias,94.494,42.911
C0p5_g0p0005_wb0p0no_bias,86.46,36.812
C6_g0p0005_wb0p0no_bias,93.12899999999999,43.125
C8_g0p008_wb0p0no_bias,97.309,40.649
C10_g0p005_wb0p0no_bias,97.56200000000001,41.336999999999996
C10_g0p0005_wb0p0no_bias,93.844,42.489
C6_g0p01_wb0p0no_bias,96.694,40.975
C0p5_g0p005_wb0p0no_bias,93.742,43.318999999999996
C4_g0p008_wb0p0no_bias,97.90299999999999,42.372
C1_g0p001_wb0p0no_bias,91.649,43.367
C8_g0p01_wb0p0no_bias,96.49600000000001,40.681999999999995
C2_g0p005_wb0p0no_bias,97.37700000000001,44.617
C1_g0p003_wb0p0no_bias,93.756,42.86
C2_g0p003_wb0p0no_bias,95.49700000000001,43.602
C6_g0p008_wb0p0no_bias,97.555,41.88
C0p5_g0p001_wb0p0no_bias,90.762,40.715
C1_g0p005_wb0p0no_bias,94.946,44.298
C0p5_g0p003_wb0p0no_bias,92.897,43.733000000000004
C2_g0p001_wb0p0no_bias,92.99700000000001,43.153
C8_g0p0005_wb0p0no_bias,93.72,43.173
C6_g0p005_wb0p0no_bias,97.697,42.967
C1_g0p008_wb0p0no_bias,96.21799999999999,44.095
C4_g0p0005_wb0p0no_bias,92.92200000000001,43.535
C4_g0p001_wb0p0no_bias,93.664,43.286
C4_g0p003_wb0p0no_bias,97.081,43.406000000000006
C4_g0p01_wb0p0no_bias,97.508,42.306000000000004
C0p5_g0p01_wb0p0no_bias,94.145,42.707
C6_g0p001_wb0p0no_bias,94.51799999999999,43.648
C0p5_g0p008_wb0p0no_bias,93.874,43.951
C10_g0p01_wb0p0no_bias,95.824,39.266
C4_g0p005_wb0p0no_bias,97.26100000000001,43.836999999999996
C2_g0p0005_wb0p0no_bias,92.40899999999999,43.083
C6_g0p003_wb0p0no_bias,97.431,43.441
C2_g0p008_wb0p0no_bias,97.53200000000001,44.443999999999996

